Model-Based End-to-End Learning for Multi-Target Integrated Sensing and Communication under Hardware Impairments

We study model-based end-to-end learning in the context of integrated sensing and communication (ISAC) under hardware impairments. Hardware impairments are usually addressed by means of array calibration with a focus on communication performance. However, residual impairments may exist that affect sensing performance. This paper proposes a data-driven framework for mitigating such impairments. A monostatic orthogonal frequency-division multiplexing (OFDM) sensing and multiple-input single-output (MISO) communication scenario is considered, incorporating hardware imperfections at the ISAC transceiver antenna array. We propose a novel differentiable version of the orthogonal matching pursuit (OMP) algorithm that is suitable for multi-target sensing and allows for efficient end-to-end learning of the hardware impairments. Based on the differentiable OMP, we devise two model-based parameterization strategies of the ISAC beamformer and sensing receiver to account for hardware impairments: (i) learning a dictionary of steering vectors for different angles and (ii) learning the parameterized hardware impairments. We carry out a comprehensive performance analysis of the proposed model-based learning approaches and a strong baseline consisting of least-squares beamforming, conventional OMP, and maximum-likelihood symbol detection for communication. Results show that by parameterizing the hardware impairments, learning approaches offer gains in terms of higher detection probability, position estimation accuracy, and lower symbol error rate (SER) compared to the baseline. We demonstrate that learning the parameterized hardware impairments outperforms learning a dictionary of steering vectors, also exhibiting the lowest complexity.

==> result_figures/data_beam_response/beam_response_learned.txt <==
-90.0 -8.328761100769043
-89.74964904785156 -8.328558921813965
-89.49930572509766 -8.327936172485352
-89.24896240234375 -8.326847076416016
-88.99861145019531 -8.325246810913086
-88.74826049804688 -8.323009490966797
-88.49790954589844 -8.320052146911621
-88.24756622314453 -8.316211700439453
-87.9972152709961 -8.311375617980957
-87.74687194824219 -8.3053560256958
-87.49652862548828 -8.297930717468262
-87.24617767333984 -8.288957595825195
-86.99583435058594 -8.278200149536133
-86.74547576904297 -8.265471458435059
-86.49513244628906 -8.250594139099121
-86.24478149414062 -8.233366966247559
-85.99443054199219 -8.213614463806152
-85.74409484863281 -8.191184997558594
-85.49374389648438 -8.165959358215332
-85.24339294433594 -8.137848854064941
-84.99304962158203 -8.106800079345703
-84.7426986694336 -8.072799682617188
-84.49234771728516 -8.03585147857666
-84.24199676513672 -7.996060848236084
-83.99164581298828 -7.953546047210693
-83.7413101196289 -7.908470153808594
-83.49095916748047 -7.861074924468994
-83.24061584472656 -7.811622619628906
-82.99026489257812 -7.760448455810547
-82.73991394042969 -7.707887649536133
-82.48956298828125 -7.6543707847595215
-82.23921203613281 -7.6002912521362305
-81.98887634277344 -7.546139240264893
-81.738525390625 -7.492384433746338
-81.48817443847656 -7.439483642578125
-81.23783111572266 -7.387998580932617
-80.98748016357422 -7.338400840759277
-80.73713684082031 -7.291172981262207
-80.4867935180664 -7.246830940246582
-80.23643493652344 -7.205816268920898
-79.98609161376953 -7.16859769821167
-79.7357406616211 -7.1356048583984375
-79.48539733886719 -7.10720157623291
-79.23504638671875 -7.083757400512695
-78.98470306396484 -7.065627098083496
-78.7343521118164 -7.053035736083984
-78.4840087890625 -7.046281814575195
-78.23365020751953 -7.045530796051025
-77.98330688476562 -7.050945281982422
-77.73296356201172 -7.062644958496094
-77.48261260986328 -7.08066463470459
-77.23226165771484 -7.10504150390625
-76.98191833496094 -7.135735511779785
-76.73157501220703 -7.172660827636719
-76.4812240600586 -7.215632915496826
-76.23088073730469 -7.264504909515381
-75.98052215576172 -7.318969249725342
-75.73017883300781 -7.378734588623047
-75.4798355102539 -7.443389892578125
-75.22948455810547 -7.512475967407227
-74.97913360595703 -7.585432052612305
-74.72879028320312 -7.661657810211182
-74.47844696044922 -7.740406036376953
-74.22809600830078 -7.8208723068237305
-73.97775268554688 -7.9021477699279785
-73.7273941040039 -7.983271598815918
-73.47705078125 -8.063165664672852
-73.22669982910156 -8.140717506408691
-72.97635650634766 -8.21480941772461
-72.72600555419922 -8.284293174743652
-72.47566223144531 -8.348074913024902
-72.2253189086914 -8.405196189880371
-71.97496795654297 -8.454838752746582
-71.72461700439453 -8.496414184570312
-71.4742660522461 -8.5296049118042
-71.22391510009766 -8.554404258728027
-70.97357177734375 -8.57113265991211
-70.72322845458984 -8.580504417419434
-70.4728775024414 -8.583529472351074
-70.2225341796875 -8.581542015075684
-69.97218322753906 -8.576193809509277
-69.72183990478516 -8.569242477416992
-69.47148895263672 -8.562625885009766
-69.22113800048828 -8.558366775512695
-68.97078704833984 -8.558448791503906
-68.72044372558594 -8.564830780029297
-68.47010040283203 -8.579313278198242
-68.2197494506836 -8.603599548339844
-67.96939849853516 -8.639215469360352
-67.71905517578125 -8.687484741210938
-67.46870422363281 -8.74960708618164
-67.21835327148438 -8.826595306396484
-66.96800994873047 -8.919282913208008
-66.71765899658203 -9.028375625610352
-66.46731567382812 -9.154461860656738
-66.21697235107422 -9.298030853271484
-65.96662139892578 -9.459380149841309
-65.71627044677734 -9.638775825500488
-65.46592712402344 -9.836153030395508
-65.21556854248047 -10.051299095153809
-64.96522521972656 -10.283567428588867
-64.71488189697266 -10.531877517700195
-64.46453094482422 -10.794495582580566
-64.21418762207031 -11.068924903869629
-63.96384048461914 -11.35165786743164
-63.71349334716797 -11.638246536254883
-63.46314239501953 -11.92312240600586
-63.212791442871094 -12.199773788452148
-62.96244430541992 -12.46122932434082
-62.71209716796875 -12.70046615600586
-62.46175003051758 -12.911306381225586
-62.211402893066406 -13.089323043823242
-61.961055755615234 -13.232524871826172
-61.71070861816406 -13.341812133789062
-61.460365295410156 -13.421157836914062
-61.21001434326172 -13.47696304321289
-60.95966339111328 -13.517451286315918
-60.709312438964844 -13.551763534545898
-60.45896911621094 -13.589091300964355
-60.208621978759766 -13.638202667236328
-59.958274841308594 -13.706997871398926
-59.70792770385742 -13.802410125732422
-59.45758056640625 -13.930561065673828
-59.20723342895508 -14.096652030944824
-58.956878662109375 -14.305105209350586
-58.70653533935547 -14.55965518951416
-58.45618438720703 -14.862630844116211
-58.20583724975586 -15.214709281921387
-57.95549392700195 -15.61312198638916
-57.70514678955078 -16.049501419067383
-57.454795837402344 -16.506242752075195
-57.204444885253906 -16.95252799987793
-56.9541015625 -17.340776443481445
-56.70375442504883 -17.609012603759766
-56.45340347290039 -17.69374656677246
-56.20305633544922 -17.554344177246094
-55.95270919799805 -17.19390106201172
-55.702362060546875 -16.65915870666504
-55.45201873779297 -16.019046783447266
-55.20166778564453 -15.340529441833496
-54.951316833496094 -14.67563247680664
-54.70096969604492 -14.059192657470703
-54.450626373291016 -13.512229919433594
-54.20027542114258 -13.046002388000488
-53.949928283691406 -12.665571212768555
-53.699581146240234 -12.372169494628906
-53.44923400878906 -12.164789199829102
-53.19888687133789 -12.041038513183594
-52.94853973388672 -11.997823715209961
-52.69818878173828 -12.031554222106934
-52.44784164428711 -12.138322830200195
-52.1974983215332 -12.313698768615723
-51.947147369384766 -12.552390098571777
-51.696800231933594 -12.84763240814209
-51.446449279785156 -13.190093994140625
-51.19610595703125 -13.566751480102539
-50.94575500488281 -13.959627151489258
-50.69540786743164 -14.3452787399292
-50.445064544677734 -14.69575309753418
-50.1947135925293 -14.98248291015625
-49.94436264038086 -15.182880401611328
-49.69401550292969 -15.287480354309082
-49.44367218017578 -15.304115295410156
-49.193321228027344 -15.256285667419434
-48.94297409057617 -15.176654815673828
-48.692623138427734 -15.099214553833008
-48.44227981567383 -15.053664207458496
-48.191932678222656 -15.062419891357422
-47.94158172607422 -15.140031814575195
-47.69123458862305 -15.293411254882812
-47.440887451171875 -15.522469520568848
-47.1905403137207 -15.819926261901855
-46.94019317626953 -16.170902252197266
-46.689842224121094 -16.551721572875977
-46.43949508666992 -16.928354263305664
-46.189151763916016 -17.256502151489258
-45.938804626464844 -17.48516273498535
-45.688453674316406 -17.566776275634766
-45.43810272216797 -17.472827911376953
-45.18775939941406 -17.20635986328125
-44.93741226196289 -16.80301856994629
-44.68706512451172 -16.318395614624023
-44.43671798706055 -15.81163501739502
-44.18636703491211 -15.33414077758789
-43.93601989746094 -14.925008773803711
-43.68567657470703 -14.611464500427246
-43.435325622558594 -14.41070556640625
-43.184974670410156 -14.332022666931152
-42.934627532958984 -14.378081321716309
-42.68428421020508 -14.545299530029297
-42.43393325805664 -14.823833465576172
-42.18358612060547 -15.196331977844238
-41.93323516845703 -15.636897087097168
-41.682891845703125 -16.10995864868164
-41.43254470825195 -16.570735931396484
-41.182193756103516 -16.968862533569336
-40.931846618652344 -17.256206512451172
-40.68149948120117 -17.3985595703125
-40.43115234375 -17.386165618896484
-40.18080139160156 -17.23781967163086
-39.93045425415039 -16.99544334411621
-39.680110931396484 -16.71297264099121
-39.42975997924805 -16.44573974609375
-39.179412841796875 -16.243492126464844
-38.9290657043457 -16.147247314453125
-38.67871856689453 -16.188648223876953
-38.42837142944336 -16.390047073364258
-38.17802047729492 -16.763328552246094
-37.92767333984375 -17.306676864624023
-37.67732620239258 -17.997066497802734
-37.426979064941406 -18.777706146240234
-37.176631927490234 -19.545251846313477
-36.9262809753418 -20.1546573638916
-36.67593765258789 -20.4715518951416
-36.42558670043945 -20.454282760620117
-36.17524337768555 -20.178741455078125
-35.92489242553711 -19.772483825683594
-35.67454528808594 -19.3424072265625
-35.424198150634766 -18.952468872070312
-35.173851013183594 -18.636030197143555
-34.923500061035156 -18.413536071777344
-34.673152923583984 -18.304489135742188
-34.42280578613281 -18.331953048706055
-34.17245864868164 -18.520641326904297
-33.922115325927734 -18.890487670898438
-33.6717643737793 -19.44515609741211
-33.42141342163086 -20.151744842529297
-33.17107009887695 -20.908126831054688
-32.92072296142578 -21.516826629638672
-32.670372009277344 -21.738727569580078
-32.42002487182617 -21.47344398498535
-32.169677734375 -20.86410140991211
-31.91933250427246 -20.15568733215332
-31.668981552124023 -19.531959533691406
-31.41863441467285 -19.083599090576172
-31.168285369873047 -18.839670181274414
-30.917940139770508 -18.79864501953125
-30.66758918762207 -18.947246551513672
-30.4172420501709 -19.270933151245117
-30.16689682006836 -19.759096145629883
-29.916547775268555 -20.40435028076172
-29.666202545166016 -21.191862106323242
-29.415851593017578 -22.073753356933594
-29.165504455566406 -22.928180694580078
-28.915159225463867 -23.537893295288086
-28.664810180664062 -23.684249877929688
-28.41446304321289 -23.353904724121094
-28.164112091064453 -22.77350616455078
-27.913766860961914 -22.211105346679688
-27.663419723510742 -21.84087562561035
-27.413070678710938 -21.74127197265625
-27.162723541259766 -21.92880630493164
-26.91237449645996 -22.378131866455078
-26.66202735900879 -23.02924919128418
-26.411678314208984 -23.795528411865234
-26.161331176757812 -24.59014129638672
-25.910985946655273 -25.370386123657227
-25.66063690185547 -26.16073989868164
-25.410289764404297 -27.005794525146484
-25.159940719604492 -27.8508358001709
-24.90959358215332 -28.414995193481445
-24.65924644470215 -28.303377151489258
-24.408897399902344 -27.510025024414062
-24.158552169799805 -26.49822998046875
-23.908201217651367 -25.709918975830078
-23.657855987548828 -25.38054656982422
-23.40750503540039 -25.63040542602539
-23.15715980529785 -26.560367584228516
-22.90681266784668 -28.31853485107422
-22.656463623046875 -31.180505752563477
-22.406116485595703 -35.68549728393555
-22.1557674407959 -41.780357360839844
-21.905420303344727 -41.007301330566406
-21.655073165893555 -37.974159240722656
-21.404726028442383 -37.40863037109375
-21.15437889099121 -39.139408111572266
-20.904029846191406 -42.08772277832031
-20.653682708740234 -39.299930572509766
-20.403335571289062 -34.671844482421875
-20.152986526489258 -31.793109893798828
-19.902639389038086 -30.40041160583496
-19.65229034423828 -30.31983184814453
-19.40194320678711 -31.719942092895508
-19.151594161987305 -35.50672149658203
-18.901248931884766 -47.82089614868164
-18.65089988708496 -39.058311462402344
-18.40055274963379 -31.659791946411133
-18.150203704833984 -28.150981903076172
-17.899856567382812 -26.321964263916016
-17.649511337280273 -25.621612548828125
-17.39916229248047 -25.884803771972656
-17.148815155029297 -27.133106231689453
-16.898466110229492 -29.577167510986328
-16.648120880126953 -33.78816604614258
-16.397769927978516 -40.93756103515625
-16.147424697875977 -42.00185775756836
-15.897074699401855 -37.667724609375
-15.646728515625 -36.88125228881836
-15.396380424499512 -39.21765899658203
-15.14603328704834 -41.295162200927734
-14.895684242248535 -34.769405364990234
-14.645337104797363 -29.669286727905273
-14.394988059997559 -26.47995376586914
-14.144640922546387 -24.541942596435547
-13.894293785095215 -23.548105239868164
-13.643946647644043 -23.367542266845703
-13.393598556518555 -23.97005271911621
-13.143250465393066 -25.408023834228516
-12.892902374267578 -27.834280014038086
-12.64255428314209 -31.556394577026367
-12.392208099365234 -36.96239471435547
-12.141860008239746 -41.59772491455078
-11.891512870788574 -40.48523712158203
-11.641164779663086 -39.938690185546875
-11.390817642211914 -39.44258117675781
-11.140469551086426 -35.546409606933594
-10.890121459960938 -31.24843406677246
-10.63977336883545 -28.17043685913086
-10.389426231384277 -26.230257034301758
-10.139078140258789 -25.25144386291504
-9.888731002807617 -25.15060806274414
-9.638382911682129 -25.94308090209961
-9.38803482055664 -27.769338607788086
-9.137687683105469 -31.010910034179688
-8.88733959197998 -36.717613220214844
-8.636991500854492 -44.92646789550781
-8.38664436340332 -38.954044342041016
-8.136296272277832 -35.64260482788086
-7.885948657989502 -35.13972473144531
-7.635601043701172 -36.44877243041992
-7.38525390625 -37.846370697021484
-7.1349053382873535 -35.924163818359375
-6.884557723999023 -32.84491729736328
-6.634210586547852 -30.817909240722656
-6.383862495422363 -30.010347366333008
-6.133514404296875 -30.34487533569336
-5.883167266845703 -31.749187469482422
-5.632819175720215 -33.73358917236328
-5.382471084594727 -34.281646728515625
-5.132123947143555 -32.52567672729492
-4.881775856018066 -30.75101661682129
-4.6314287185668945 -30.020639419555664
-4.381080627441406 -30.566417694091797
-4.130733013153076 -32.66688919067383
-3.880385160446167 -36.77770233154297
-3.630037546157837 -38.99581527709961
-3.379689931869507 -34.33819580078125
-3.1293420791625977 -31.07851791381836
-2.8789944648742676 -29.725858688354492
-2.6286468505859375 -30.012971878051758
-2.3782992362976074 -32.23130416870117
-2.1279513835906982 -38.075050354003906
-1.8776036500930786 -43.41107940673828
-1.6272557973861694 -33.251041412353516
-1.3769080638885498 -28.845903396606445
-1.1265605688095093 -26.745960235595703
-0.8762127161026001 -26.12115478515625
-0.6258650422096252 -26.81171417236328
-0.37551724910736084 -29.039447784423828
-0.1251695603132248 -33.47542190551758
0.1251695603132248 -36.98653793334961
0.37551724910736084 -31.617652893066406
0.6258650422096252 -27.807037353515625
0.8762127161026001 -25.93353271484375
1.1265605688095093 -25.435546875
1.3769080638885498 -26.14740562438965
1.6272557973861694 -28.155305862426758
1.8776036500930786 -31.648441314697266
2.1279513835906982 -34.92351150512695
2.3782992362976074 -32.846073150634766
2.6286468505859375 -30.07981300354004
2.8789944648742676 -28.964366912841797
3.1293420791625977 -29.54421615600586
3.379689931869507 -32.26054763793945
3.630037546157837 -39.63993835449219
3.880385160446167 -41.12189483642578
4.130733013153076 -31.768821716308594
4.381080627441406 -27.809160232543945
4.6314287185668945 -25.897319793701172
4.881775856018066 -25.284591674804688
5.132123947143555 -25.75078773498535
5.382471084594727 -27.303306579589844
5.632819175720215 -30.157527923583984
5.883167266845703 -34.89406967163086
6.133514404296875 -42.5084342956543
6.383862495422363 -44.049495697021484
6.634210586547852 -41.027469635009766
6.884557723999023 -39.977142333984375
7.1349053382873535 -36.50127410888672
7.38525390625 -31.810409545898438
7.635601043701172 -28.2239933013916
7.885948657989502 -25.844676971435547
8.136296272277832 -24.47639274597168
8.38664436340332 -23.99266242980957
8.636991500854492 -24.343189239501953
8.88733959197998 -25.522796630859375
9.137687683105469 -27.47127342224121
9.38803482055664 -29.652603149414062
9.638382911682129 -30.44240951538086
9.888731002807617 -29.350435256958008
10.139078140258789 -27.992141723632812
10.389426231384277 -27.056533813476562
10.63977336883545 -26.333805084228516
10.890121459960938 -25.39080810546875
11.140469551086426 -24.09029769897461
11.390817642211914 -22.720958709716797
11.641164779663086 -21.63343620300293
11.891512870788574 -21.03154754638672
12.141860008239746 -21.006092071533203
12.392208099365234 -21.589664459228516
12.64255428314209 -22.741466522216797
12.892902374267578 -24.186603546142578
13.143250465393066 -25.110843658447266
13.393598556518555 -24.671152114868164
13.643946647644043 -23.343292236328125
13.894293785095215 -21.98736572265625
14.144640922546387 -20.87307357788086
14.394988059997559 -19.921222686767578
14.645337104797363 -18.9896183013916
14.895684242248535 -18.028478622436523
15.14603328704834 -17.113157272338867
15.396380424499512 -16.373842239379883
15.646728515625 -15.921699523925781
15.897074699401855 -15.822126388549805
16.147424697875977 -16.091331481933594
16.397769927978516 -16.682950973510742
16.648120880126953 -17.448135375976562
16.898466110229492 -18.099496841430664
17.148815155029297 -18.317790985107422
17.39916229248047 -18.039794921875
17.649511337280273 -17.50894546508789
17.899856567382812 -16.985157012939453
18.150203704833984 -16.56967544555664
18.40055274963379 -16.22794532775879
18.65089988708496 -15.875262260437012
18.901248931884766 -15.468873023986816
19.151594161987305 -15.056694030761719
19.40194320678711 -14.750288009643555
19.65229034423828 -14.663909912109375
19.902639389038086 -14.872387886047363
20.152986526489258 -15.386625289916992
20.403335571289062 -16.117189407348633
20.653682708740234 -16.823097229003906
20.904029846191406 -17.157751083374023
21.15437889099121 -16.96114730834961
21.404726028442383 -16.46059799194336
21.655073165893555 -16.011436462402344
21.905420303344727 -15.833751678466797
22.1557674407959 -15.981645584106445
22.406116485595703 -16.36800193786621
22.656463623046875 -16.77291488647461
22.90681266784668 -16.929039001464844
23.15715980529785 -16.751176834106445
23.40750503540039 -16.446435928344727
23.657855987548828 -16.325420379638672
23.908201217651367 -16.620620727539062
24.158552169799805 -17.443952560424805
24.408897399902344 -18.711872100830078
24.65924644470215 -19.839805603027344
24.90959358215332 -19.72159194946289
25.159940719604492 -18.36836051940918
25.410289764404297 -16.93798065185547
25.66063690185547 -16.10433006286621
25.910985946655273 -16.094898223876953
26.161331176757812 -17.042728424072266
26.411678314208984 -19.00542640686035
26.66202735900879 -20.968814849853516
26.91237449645996 -19.522722244262695
27.162723541259766 -16.151615142822266
27.413070678710938 -13.54084587097168
27.663419723510742 -12.01861572265625
27.913766860961914 -11.585165023803711
28.164112091064453 -12.446817398071289
28.41446304321289 -15.4625244140625
28.664810180664062 -26.015155792236328
28.915159225463867 -18.314041137695312
29.165504455566406 -9.430216789245605
29.415851593017578 -4.514287948608398
29.666202545166016 -1.0830373764038086
29.916547775268555 1.5122969150543213
30.16689682006836 3.5444414615631104
30.4172420501709 5.156702041625977
30.66758918762207 6.435437202453613
30.917940139770508 7.438089370727539
31.168285369873047 8.205933570861816
31.41863441467285 8.770903587341309
31.668981552124023 9.159382820129395
31.91933250427246 9.394676208496094
32.169677734375 9.498674392700195
32.42002487182617 9.493038177490234
32.670372009277344 9.39999771118164
32.92072296142578 9.242766380310059
33.17107009887695 9.045496940612793
33.42141342163086 8.8326997756958
33.6717643737793 8.628021240234375
33.922115325927734 8.452570915222168
34.17245864868164 8.3229341506958
34.42280578613281 8.2494535446167
34.673152923583984 8.235212326049805
34.923500061035156 8.276165008544922
35.173851013183594 8.36230182647705
35.424198150634766 8.479639053344727
35.67454528808594 8.612445831298828
35.92489242553711 8.745230674743652
36.17524337768555 8.864303588867188
36.42558670043945 8.95870590209961
36.67593765258789 9.020757675170898
36.9262809753418 9.046215057373047
37.176631927490234 9.034222602844238
37.426979064941406 8.987120628356934
37.67732620239258 8.910173416137695
37.92767333984375 8.811138153076172
38.17802047729492 8.69973373413086
38.42837142944336 8.586870193481445
38.67871856689453 8.483733177185059
38.9290657043457 8.400655746459961
39.179412841796875 8.345991134643555
39.42975997924805 8.325101852416992
39.680110931396484 8.339679718017578
39.93045425415039 8.387567520141602
40.18080139160156 8.463068962097168
40.43115234375 8.557727813720703
40.68149948120117 8.661371231079102
40.931846618652344 8.763198852539062
41.182193756103516 8.852842330932617
41.43254470825195 8.921161651611328
41.682891845703125 8.960906982421875
41.93323516845703 8.96713638305664
42.18358612060547 8.93751049041748
42.43393325805664 8.87244987487793
42.68428421020508 8.775205612182617
42.934627532958984 8.651863098144531
43.184974670410156 8.51110553741455
43.435325622558594 8.363908767700195
43.68567657470703 8.222847938537598
43.93601989746094 8.10116958618164
44.18636703491211 8.011521339416504
44.43671798706055 7.9645280838012695
44.68706512451172 7.967376708984375
44.93741226196289 8.022749900817871
45.18775939941406 8.12829875946045
45.43810272216797 8.276790618896484
45.688453674316406 8.456934928894043
45.938804626464844 8.654541015625
46.189151763916016 8.85384464263916
46.43949508666992 9.038723945617676
46.689842224121094 9.193568229675293
46.94019317626953 9.303886413574219
47.1905403137207 9.356513977050781
47.440887451171875 9.339675903320312
47.69123458862305 9.242782592773438
47.94158172607422 9.056171417236328
48.191932678222656 8.770761489868164
48.44227981567383 8.377630233764648
48.692623138427734 7.86757755279541
48.94297409057617 7.230624198913574
49.193321228027344 6.45534610748291
49.44367218017578 5.5280303955078125
49.69401550292969 4.431554794311523
49.94436264038086 3.143589496612549
50.1947135925293 1.633851408958435
50.445064544677734 -0.1405012309551239
50.69540786743164 -2.243607521057129
50.94575500488281 -4.777782440185547
51.19610595703125 -7.920565128326416
51.446449279785156 -12.009955406188965
51.696800231933594 -17.65921974182129
51.947147369384766 -22.89480209350586
52.1974983215332 -19.498470306396484
52.44784164428711 -16.236557006835938
52.69818878173828 -14.503211975097656
52.94853973388672 -13.698983192443848
53.19888687133789 -13.485906600952148
53.44923400878906 -13.64773941040039
53.699581146240234 -13.989995956420898
53.949928283691406 -14.29901123046875
54.20027542114258 -14.370532035827637
54.450626373291016 -14.10708999633789
54.70096969604492 -13.57298469543457
54.951316833496094 -12.921083450317383
55.20166778564453 -12.288617134094238
55.45201873779297 -11.757460594177246
55.702362060546875 -11.362465858459473
55.95270919799805 -11.108983993530273
56.20305633544922 -10.985427856445312
56.45340347290039 -10.969685554504395
56.70375442504883 -11.032535552978516
56.9541015625 -11.139778137207031
57.204444885253906 -11.255533218383789
57.454795837402344 -11.3468656539917
57.70514678955078 -11.389360427856445
57.95549392700195 -11.371652603149414
58.20583724975586 -11.29600715637207
58.45618438720703 -11.175156593322754
58.70653533935547 -11.026368141174316
58.956878662109375 -10.866186141967773
59.20723342895508 -10.706687927246094
59.45758056640625 -10.554343223571777
59.70792770385742 -10.410252571105957
59.958274841308594 -10.2713623046875
60.208621978759766 -10.132413864135742
60.45896911621094 -9.987628936767578
60.709312438964844 -9.832473754882812
60.95966339111328 -9.664731979370117
61.21001434326172 -9.48505973815918
61.460365295410156 -9.296778678894043
61.71070861816406 -9.10515022277832
61.961055755615234 -8.91634750366211
62.211402893066406 -8.73669147491455
62.46175003051758 -8.571714401245117
62.71209716796875 -8.425840377807617
62.96244430541992 -8.302033424377441
63.212791442871094 -8.201910972595215
63.46314239501953 -8.125761985778809
63.71349334716797 -8.07274055480957
63.96384048461914 -8.041080474853516
64.21418762207031 -8.028310775756836
64.46453094482422 -8.031397819519043
64.71488189697266 -8.047033309936523
64.96522521972656 -8.071693420410156
65.21556854248047 -8.101856231689453
65.46592712402344 -8.13397216796875
65.71627044677734 -8.16476821899414
65.96662139892578 -8.191119194030762
66.21697235107422 -8.210188865661621
66.46731567382812 -8.219444274902344
66.71765899658203 -8.216715812683105
66.96800994873047 -8.200207710266113
67.21835327148438 -8.1685791015625
67.46870422363281 -8.120965957641602
67.71905517578125 -8.057001113891602
67.96939849853516 -7.976921081542969
68.2197494506836 -7.881446361541748
68.47010040283203 -7.7718353271484375
68.72044372558594 -7.649725914001465
68.97078704833984 -7.517223834991455
69.22113800048828 -7.376580715179443
69.47148895263672 -7.230220317840576
69.72183990478516 -7.080554485321045
69.97218322753906 -6.929986000061035
70.2225341796875 -6.780684471130371
70.4728775024414 -6.634637832641602
70.72322845458984 -6.4936113357543945
70.97357177734375 -6.359030723571777
71.22391510009766 -6.232100486755371
71.4742660522461 -6.113718032836914
71.72461700439453 -6.004547119140625
71.97496795654297 -5.905002593994141
72.2253189086914 -5.815316200256348
72.47566223144531 -5.735506057739258
72.72600555419922 -5.665453910827637
72.97635650634766 -5.604884624481201
73.22669982910156 -5.55342960357666
73.47705078125 -5.510655403137207
73.7273941040039 -5.476019859313965
73.97775268554688 -5.4489569664001465
74.22809600830078 -5.428839206695557
74.47844696044922 -5.415055274963379
74.72879028320312 -5.406961441040039
74.97913360595703 -5.403921127319336
75.22948455810547 -5.405320167541504
75.4798355102539 -5.410542011260986
75.73017883300781 -5.419036865234375
75.98052215576172 -5.430247783660889
76.23088073730469 -5.443672180175781
76.4812240600586 -5.458858489990234
76.73157501220703 -5.4753875732421875
76.98191833496094 -5.492887020111084
77.23226165771484 -5.511025428771973
77.48261260986328 -5.529533386230469
77.73296356201172 -5.5481438636779785
77.98330688476562 -5.566672325134277
78.23365020751953 -5.5849480628967285
78.4840087890625 -5.6028337478637695
78.7343521118164 -5.620232582092285
78.98470306396484 -5.637080192565918
79.23504638671875 -5.653307914733887
79.48539733886719 -5.668893337249756
79.7357406616211 -5.683823108673096
79.98609161376953 -5.698098659515381
80.23643493652344 -5.711726665496826
80.4867935180664 -5.724715232849121
80.73713684082031 -5.737076759338379
80.98748016357422 -5.748863697052002
81.23783111572266 -5.760093688964844
81.48817443847656 -5.770773410797119
81.738525390625 -5.78096342086792
81.98887634277344 -5.790655612945557
82.23921203613281 -5.799891948699951
82.48956298828125 -5.808692455291748
82.73991394042969 -5.8170599937438965
82.99026489257812 -5.825027942657471
83.24061584472656 -5.832597732543945
83.49095916748047 -5.839791297912598
83.7413101196289 -5.846612930297852
83.99164581298828 -5.853081703186035
84.24199676513672 -5.859187126159668
84.49234771728516 -5.864954948425293
84.7426986694336 -5.8704047203063965
84.99304962158203 -5.875502586364746
85.24339294433594 -5.880280494689941
85.49374389648438 -5.884754657745361
85.74409484863281 -5.888912677764893
85.99443054199219 -5.892776966094971
86.24478149414062 -5.896350860595703
86.49513244628906 -5.899619102478027
86.74547576904297 -5.902632713317871
86.99583435058594 -5.905369758605957
87.24617767333984 -5.9078521728515625
87.49652862548828 -5.910074710845947
87.74687194824219 -5.9120659828186035
87.9972152709961 -5.913815498352051
88.24756622314453 -5.915343761444092
88.49790954589844 -5.916656494140625
88.74826049804688 -5.917740821838379
88.99861145019531 -5.918642044067383
89.24896240234375 -5.919327259063721
89.49930572509766 -5.919812202453613
89.74964904785156 -5.920106887817383
90.0 -5.9201979637146


==> result_figures/data_beam_response/beam_response_true.txt <==
-90.0 -22.452733993530273
-89.74964904785156 -22.46200942993164
-89.49930572509766 -22.490034103393555
-89.24896240234375 -22.536815643310547
-88.99861145019531 -22.602758407592773
-88.74826049804688 -22.688312530517578
-88.49790954589844 -22.793882369995117
-88.24756622314453 -22.92030143737793
-87.9972152709961 -23.06820297241211
-87.74687194824219 -23.23853302001953
-87.49652862548828 -23.43255043029785
-87.24617767333984 -23.65127944946289
-86.99583435058594 -23.89615249633789
-86.74547576904297 -24.168760299682617
-86.49513244628906 -24.470483779907227
-86.24478149414062 -24.803241729736328
-85.99443054199219 -25.168760299682617
-85.74409484863281 -25.568828582763672
-85.49374389648438 -26.004638671875
-85.24339294433594 -26.477447509765625
-84.99304962158203 -26.986804962158203
-84.7426986694336 -27.531118392944336
-84.49234771728516 -28.1058349609375
-84.24199676513672 -28.700944900512695
-83.99164581298828 -29.300495147705078
-83.7413101196289 -29.877727508544922
-83.49095916748047 -30.394027709960938
-83.24061584472656 -30.79977798461914
-82.99026489257812 -31.042051315307617
-82.73991394042969 -31.07990264892578
-82.48956298828125 -30.899688720703125
-82.23921203613281 -30.52288055419922
-81.98887634277344 -29.996112823486328
-81.738525390625 -29.37361717224121
-81.48817443847656 -28.703746795654297
-81.23783111572266 -28.02365493774414
-80.98748016357422 -27.358501434326172
-80.73713684082031 -26.723756790161133
-80.4867935180664 -26.12922477722168
-80.23643493652344 -25.57941436767578
-79.98609161376953 -25.07723045349121
-79.7357406616211 -24.623376846313477
-79.48539733886719 -24.217853546142578
-79.23504638671875 -23.860349655151367
-78.98470306396484 -23.550525665283203
-78.7343521118164 -23.287311553955078
-78.4840087890625 -23.070865631103516
-78.23365020751953 -22.900375366210938
-77.98330688476562 -22.775951385498047
-77.73296356201172 -22.697465896606445
-77.48261260986328 -22.6650390625
-77.23226165771484 -22.67916488647461
-76.98191833496094 -22.740327835083008
-76.73157501220703 -22.849224090576172
-76.4812240600586 -23.006370544433594
-76.23088073730469 -23.212966918945312
-75.98052215576172 -23.469667434692383
-75.73017883300781 -23.77752113342285
-75.4798355102539 -24.137258529663086
-75.22948455810547 -24.54928207397461
-74.97913360595703 -25.01361083984375
-74.72879028320312 -25.52965545654297
-74.47844696044922 -26.095291137695312
-74.22809600830078 -26.706989288330078
-73.97775268554688 -27.35886001586914
-73.7273941040039 -28.042011260986328
-73.47705078125 -28.744121551513672
-73.22669982910156 -29.448463439941406
-72.97635650634766 -30.135391235351562
-72.72600555419922 -30.783031463623047
-72.47566223144531 -31.370342254638672
-72.2253189086914 -31.880878448486328
-71.97496795654297 -32.30467987060547
-71.72461700439453 -32.6378173828125
-71.4742660522461 -32.877784729003906
-71.22391510009766 -33.019325256347656
-70.97357177734375 -33.0461540222168
-70.72322845458984 -32.93346405029297
-70.4728775024414 -32.651790618896484
-70.2225341796875 -32.18194580078125
-69.97218322753906 -31.5285587310791
-69.72183990478516 -30.721630096435547
-69.47148895263672 -29.81000518798828
-69.22113800048828 -28.84612274169922
-68.97078704833984 -27.876174926757812
-68.72044372558594 -26.934993743896484
-68.47010040283203 -26.04708480834961
-68.2197494506836 -25.228052139282227
-67.96939849853516 -24.487998962402344
-67.71905517578125 -23.832721710205078
-67.46870422363281 -23.266082763671875
-67.21835327148438 -22.790340423583984
-66.96800994873047 -22.40728187561035
-66.71765899658203 -22.11809539794922
-66.46731567382812 -21.924610137939453
-66.21697235107422 -21.828460693359375
-65.96662139892578 -21.831586837768555
-65.71627044677734 -21.936504364013672
-65.46592712402344 -22.14557456970215
-65.21556854248047 -22.461048126220703
-64.96522521972656 -22.884672164916992
-64.71488189697266 -23.415815353393555
-64.46453094482422 -24.050678253173828
-64.21418762207031 -24.778825759887695
-63.96384048461914 -25.577802658081055
-63.71349334716797 -26.40866470336914
-63.46314239501953 -27.21010971069336
-63.212791442871094 -27.903972625732422
-62.96244430541992 -28.415546417236328
-62.71209716796875 -28.70880889892578
-62.46175003051758 -28.810176849365234
-62.211402893066406 -28.79463005065918
-61.961055755615234 -28.751232147216797
-61.71070861816406 -28.755836486816406
-61.460365295410156 -28.858196258544922
-61.21001434326172 -29.0822811126709
-60.95966339111328 -29.425355911254883
-60.709312438964844 -29.851940155029297
-60.45896911621094 -30.286178588867188
-60.208621978759766 -30.610271453857422
-59.958274841308594 -30.696430206298828
-59.70792770385742 -30.47808074951172
-59.45758056640625 -29.99854278564453
-59.20723342895508 -29.382497787475586
-58.956878662109375 -28.76062774658203
-58.70653533935547 -28.226661682128906
-58.45618438720703 -27.833515167236328
-58.20583724975586 -27.599594116210938
-57.95549392700195 -27.5154972076416
-57.70514678955078 -27.541229248046875
-57.454795837402344 -27.5997314453125
-57.204444885253906 -27.574665069580078
-56.9541015625 -27.338428497314453
-56.70375442504883 -26.815967559814453
-56.45340347290039 -26.03605079650879
-56.20305633544922 -25.109174728393555
-55.95270919799805 -24.160480499267578
-55.702362060546875 -23.284992218017578
-55.45201873779297 -22.54070281982422
-55.20166778564453 -21.958820343017578
-54.951316833496094 -21.553897857666016
-54.70096969604492 -21.33089828491211
-54.450626373291016 -21.288854598999023
-54.20027542114258 -21.420455932617188
-53.949928283691406 -21.709774017333984
-53.699581146240234 -22.12682342529297
-53.44923400878906 -22.619657516479492
-53.19888687133789 -23.108854293823242
-52.94853973388672 -23.494617462158203
-52.69818878173828 -23.688756942749023
-52.44784164428711 -23.66309928894043
-52.1974983215332 -23.468915939331055
-51.947147369384766 -23.207056045532227
-51.696800231933594 -22.981508255004883
-51.446449279785156 -22.872417449951172
-51.19610595703125 -22.933734893798828
-50.94575500488281 -23.20002555847168
-50.69540786743164 -23.6929874420166
-50.445064544677734 -24.425565719604492
-50.1947135925293 -25.400585174560547
-49.94436264038086 -26.60238265991211
-49.69401550292969 -27.977888107299805
-49.44367218017578 -29.406700134277344
-49.193321228027344 -30.683990478515625
-48.94297409057617 -31.58721160888672
-48.692623138427734 -32.04058837890625
-48.44227981567383 -32.168251037597656
-48.191932678222656 -32.13732147216797
-47.94158172607422 -32.012996673583984
-47.69123458862305 -31.751977920532227
-47.440887451171875 -31.288658142089844
-47.1905403137207 -30.635303497314453
-46.94019317626953 -29.90083885192871
-46.689842224121094 -29.226825714111328
-46.43949508666992 -28.728290557861328
-46.189151763916016 -28.47183609008789
-45.938804626464844 -28.476591110229492
-45.688453674316406 -28.70461654663086
-45.43810272216797 -29.031200408935547
-45.18775939941406 -29.21882438659668
-44.93741226196289 -28.992727279663086
-44.68706512451172 -28.268211364746094
-44.43671798706055 -27.24541473388672
-44.18636703491211 -26.20811653137207
-43.93601989746094 -25.352752685546875
-43.68567657470703 -24.779699325561523
-43.435325622558594 -24.536237716674805
-43.184974670410156 -24.649906158447266
-42.934627532958984 -25.14653778076172
-42.68428421020508 -26.060081481933594
-42.43393325805664 -27.439958572387695
-42.18358612060547 -29.35268211364746
-41.93323516845703 -31.862333297729492
-41.682891845703125 -34.88893127441406
-41.43254470825195 -37.62771224975586
-41.182193756103516 -38.358638763427734
-40.931846618652344 -37.462039947509766
-40.68149948120117 -36.520694732666016
-40.43115234375 -35.8739128112793
-40.18080139160156 -35.20741271972656
-39.93045425415039 -34.19045639038086
-39.680110931396484 -32.87420654296875
-39.42975997924805 -31.58789825439453
-39.179412841796875 -30.61831283569336
-38.9290657043457 -30.12801742553711
-38.67871856689453 -30.215471267700195
-38.42837142944336 -30.974403381347656
-38.17802047729492 -32.50645446777344
-37.92767333984375 -34.75220489501953
-37.67732620239258 -36.433509826660156
-37.426979064941406 -35.0330810546875
-37.176631927490234 -32.23422622680664
-36.9262809753418 -29.994712829589844
-36.67593765258789 -28.572776794433594
-36.42558670043945 -27.900768280029297
-36.17524337768555 -27.92580795288086
-35.92489242553711 -28.64093017578125
-35.67454528808594 -30.056907653808594
-35.424198150634766 -32.04850769042969
-35.173851013183594 -33.77254867553711
-34.923500061035156 -33.55585861206055
-34.673152923583984 -31.85784339904785
-34.42280578613281 -30.31879425048828
-34.17245864868164 -29.506912231445312
-33.922115325927734 -29.52655792236328
-33.6717643737793 -30.4598445892334
-33.42141342163086 -32.508541107177734
-33.17107009887695 -36.05556869506836
-32.92072296142578 -40.26323318481445
-32.670372009277344 -38.14335250854492
-32.42002487182617 -34.302425384521484
-32.169677734375 -32.1196174621582
-31.91933250427246 -31.323226928710938
-31.668981552124023 -31.752321243286133
-31.41863441467285 -33.50956726074219
-31.168285369873047 -36.78817367553711
-30.917940139770508 -38.960487365722656
-30.66758918762207 -35.186241149902344
-30.4172420501709 -31.46648406982422
-30.16689682006836 -29.192249298095703
-29.916547775268555 -28.070783615112305
-29.666202545166016 -27.944318771362305
-29.415851593017578 -28.84126853942871
-29.165504455566406 -31.035324096679688
-28.915159225463867 -35.40064239501953
-28.664810180664062 -44.00077438354492
-28.41446304321289 -38.12232971191406
-28.164112091064453 -32.491939544677734
-27.913766860961914 -29.780550003051758
-27.663419723510742 -28.651016235351562
-27.413070678710938 -28.736448287963867
-27.162723541259766 -30.06064224243164
-26.91237449645996 -33.06596374511719
-26.66202735900879 -39.322898864746094
-26.411678314208984 -43.15046691894531
-26.161331176757812 -35.035736083984375
-25.910985946655273 -31.205535888671875
-25.66063690185547 -29.468461990356445
-25.410289764404297 -29.123037338256836
-25.159940719604492 -30.053070068359375
-24.90959358215332 -32.5339469909668
-24.65924644470215 -37.42108917236328
-24.408897399902344 -40.98271179199219
-24.158552169799805 -34.8211555480957
-23.908201217651367 -30.870458602905273
-23.657855987548828 -28.828447341918945
-23.40750503540039 -28.036537170410156
-23.15715980529785 -28.240856170654297
-22.90681266784668 -29.353330612182617
-22.656463623046875 -31.296022415161133
-22.406116485595703 -33.62941360473633
-22.1557674407959 -34.92784881591797
-21.905420303344727 -34.49181365966797
-21.655073165893555 -33.91095733642578
-21.404726028442383 -34.276206970214844
-21.15437889099121 -35.71553039550781
-20.904029846191406 -36.71137619018555
-20.653682708740234 -34.475379943847656
-20.403335571289062 -31.232284545898438
-20.152986526489258 -28.88998794555664
-19.902639389038086 -27.61631202697754
-19.65229034423828 -27.370277404785156
-19.40194320678711 -28.229347229003906
-19.151594161987305 -30.547592163085938
-18.901248931884766 -35.5853271484375
-18.65089988708496 -52.523643493652344
-18.40055274963379 -36.73648452758789
-18.150203704833984 -31.121868133544922
-17.899856567382812 -28.665531158447266
-17.649511337280273 -27.87935447692871
-17.39916229248047 -28.47144889831543
-17.148815155029297 -30.664405822753906
-16.898466110229492 -35.681270599365234
-16.648120880126953 -58.381492614746094
-16.397769927978516 -37.04152297973633
-16.147424697875977 -31.431007385253906
-15.897074699401855 -29.10467529296875
-15.646728515625 -28.52884292602539
-15.396380424499512 -29.441055297851562
-15.14603328704834 -32.1202278137207
-14.895684242248535 -37.27191162109375
-14.645337104797363 -37.97077178955078
-14.394988059997559 -32.357601165771484
-14.144640922546387 -29.159257888793945
-13.894293785095215 -27.756393432617188
-13.643946647644043 -27.724639892578125
-13.393598556518555 -29.01738739013672
-13.143250465393066 -31.77474021911621
-12.892902374267578 -34.94155502319336
-12.64255428314209 -33.24852752685547
-12.392208099365234 -29.750667572021484
-12.141860008239746 -27.620033264160156
-11.891512870788574 -26.8465576171875
-11.641164779663086 -27.339632034301758
-11.390817642211914 -29.292095184326172
-11.140469551086426 -33.49380111694336
-10.890121459960938 -41.24230194091797
-10.63977336883545 -35.94011306762695
-10.389426231384277 -30.765172958374023
-10.139078140258789 -28.429908752441406
-9.888731002807617 -27.79802131652832
-9.638382911682129 -28.62483024597168
-9.38803482055664 -31.216957092285156
-9.137687683105469 -37.2193603515625
-8.88733959197998 -53.42266845703125
-8.636991500854492 -35.60444259643555
-8.38664436340332 -31.034067153930664
-8.136296272277832 -29.232707977294922
-7.885948657989502 -29.0889892578125
-7.635601043701172 -30.45482635498047
-7.38525390625 -33.757720947265625
-7.1349053382873535 -40.464019775390625
-6.884557723999023 -41.219818115234375
-6.634210586547852 -34.895633697509766
-6.383862495422363 -32.06952667236328
-6.133514404296875 -31.214990615844727
-5.883167266845703 -31.769493103027344
-5.632819175720215 -33.41290283203125
-5.382471084594727 -35.22732925415039
-5.132123947143555 -35.31908416748047
-4.881775856018066 -34.15078353881836
-4.6314287185668945 -33.662841796875
-4.381080627441406 -34.700836181640625
-4.130733013153076 -37.60467529296875
-3.880385160446167 -38.795101165771484
-3.630037546157837 -34.014400482177734
-3.379689931869507 -30.148897171020508
-3.1293420791625977 -27.964746475219727
-2.8789944648742676 -27.142982482910156
-2.6286468505859375 -27.631528854370117
-2.3782992362976074 -29.752140045166016
-2.1279513835906982 -34.844139099121094
-1.8776036500930786 -45.424468994140625
-1.6272557973861694 -33.568824768066406
-1.3769080638885498 -28.501815795898438
-1.1265605688095093 -26.1574764251709
-0.8762127161026001 -25.41010093688965
-0.6258650422096252 -26.043930053710938
-0.37551724910736084 -28.33032989501953
-0.1251695603132248 -33.544639587402344
0.1251695603132248 -42.62028503417969
0.37551724910736084 -32.36623764038086
0.6258650422096252 -27.60952377319336
0.8762127161026001 -25.468280792236328
1.1265605688095093 -24.898162841796875
1.3769080638885498 -25.688121795654297
1.6272557973861694 -28.05088996887207
1.8776036500930786 -32.646026611328125
2.1279513835906982 -35.82853698730469
2.3782992362976074 -30.50432586669922
2.6286468505859375 -26.89181900024414
2.8789944648742676 -25.184629440307617
3.1293420791625977 -24.859813690185547
3.379689931869507 -25.802438735961914
3.630037546157837 -28.240699768066406
3.880385160446167 -32.99919891357422
4.130733013153076 -39.52968978881836
4.381080627441406 -34.066741943359375
4.6314287185668945 -30.002952575683594
4.881775856018066 -28.408926010131836
5.132123947143555 -28.514564514160156
5.382471084594727 -30.286102294921875
5.632819175720215 -34.509765625
5.883167266845703 -46.076751708984375
6.133514404296875 -39.89116668701172
6.383862495422363 -33.453983306884766
6.634210586547852 -31.14153289794922
6.884557723999023 -30.899803161621094
7.1349053382873535 -32.46583557128906
7.38525390625 -36.36198425292969
7.635601043701172 -42.20048522949219
7.885948657989502 -37.68539047241211
8.136296272277832 -33.38340377807617
8.38664436340332 -31.616714477539062
8.636991500854492 -31.7100830078125
8.88733959197998 -33.75542068481445
9.137687683105469 -38.99057388305664
9.38803482055664 -45.233421325683594
9.638382911682129 -36.32897186279297
9.888731002807617 -32.13852310180664
10.139078140258789 -30.463180541992188
10.389426231384277 -30.55272674560547
10.63977336883545 -32.538421630859375
10.890121459960938 -37.869083404541016
11.140469551086426 -49.79591751098633
11.390817642211914 -35.73091125488281
11.641164779663086 -30.8355712890625
11.891512870788574 -28.6823673248291
12.141860008239746 -28.170024871826172
12.392208099365234 -29.083045959472656
12.64255428314209 -31.48851776123047
12.892902374267578 -34.43730926513672
13.143250465393066 -32.90020751953125
13.393598556518555 -29.30055809020996
13.643946647644043 -26.9953556060791
13.894293785095215 -26.047622680664062
14.144640922546387 -26.35437774658203
14.394988059997559 -28.030479431152344
14.645337104797363 -31.380224227905273
14.895684242248535 -34.5858268737793
15.14603328704834 -31.291889190673828
15.396380424499512 -27.598142623901367
15.646728515625 -25.592674255371094
15.897074699401855 -24.99086570739746
16.147424697875977 -25.71959686279297
16.397769927978516 -28.086856842041016
16.648120880126953 -33.240928649902344
16.898466110229492 -38.59333419799805
17.148815155029297 -30.86493682861328
17.39916229248047 -26.628986358642578
17.649511337280273 -24.660144805908203
17.899856567382812 -24.193286895751953
18.150203704833984 -25.103275299072266
18.40055274963379 -27.696182250976562
18.65089988708496 -32.636512756347656
18.901248931884766 -33.34012222290039
19.151594161987305 -27.655162811279297
19.40194320678711 -24.218799591064453
19.65229034423828 -22.492794036865234
19.902639389038086 -22.026412963867188
20.152986526489258 -22.726787567138672
20.403335571289062 -24.791488647460938
20.653682708740234 -28.878150939941406
20.904029846191406 -34.69089126586914
21.15437889099121 -30.442554473876953
21.404726028442383 -25.924203872680664
21.655073165893555 -23.728282928466797
21.905420303344727 -23.114797592163086
22.1557674407959 -23.926725387573242
22.406116485595703 -26.54558563232422
22.656463623046875 -32.9493408203125
22.90681266784668 -43.892879486083984
23.15715980529785 -29.075393676757812
23.40750503540039 -24.53607749938965
23.657855987548828 -22.52100944519043
23.908201217651367 -22.067703247070312
24.158552169799805 -23.074092864990234
24.408897399902344 -26.049604415893555
24.65924644470215 -33.17736053466797
24.90959358215332 -33.06313705444336
25.159940719604492 -25.109180450439453
25.410289764404297 -21.370241165161133
25.66063690185547 -19.589250564575195
25.910985946655273 -19.21249771118164
26.161331176757812 -20.264680862426758
26.411678314208984 -23.414363861083984
26.66202735900879 -31.869905471801758
26.91237449645996 -28.675540924072266
27.162723541259766 -20.63298988342285
27.413070678710938 -16.77253532409668
27.663419723510742 -14.775161743164062
27.913766860961914 -14.148595809936523
28.164112091064453 -14.999712944030762
28.41446304321289 -18.31015968322754
28.664810180664062 -31.26323890686035
28.915159225463867 -18.30543327331543
29.165504455566406 -10.363120079040527
29.415851593017578 -5.664036750793457
29.666202545166016 -2.3118643760681152
29.916547775268555 0.25215473771095276
30.16689682006836 2.2741613388061523
30.4172420501709 3.8869147300720215
30.66758918762207 5.171751499176025
30.917940139770508 6.183342456817627
31.168285369873047 6.961226463317871
31.41863441467285 7.5360894203186035
31.668981552124023 7.933330059051514
31.91933250427246 8.175395011901855
32.169677734375 8.28344440460205
32.42002487182617 8.278531074523926
32.670372009277344 8.182477951049805
32.92072296142578 8.01838207244873
33.17107009887695 7.810693740844727
33.42141342163086 7.584690570831299
33.6717643737793 7.365306854248047
33.922115325927734 7.1753034591674805
34.17245864868164 7.033109664916992
34.42280578613281 6.950754165649414
34.673152923583984 6.932562828063965
34.923500061035156 6.97507905960083
35.173851013183594 7.06820011138916
35.424198150634766 7.197251319885254
35.67454528808594 7.345396041870117
35.92489242553711 7.495843887329102
36.17524337768555 7.633554935455322
36.42558670043945 7.746353626251221
36.67593765258789 7.825539588928223
36.9262809753418 7.8661017417907715
37.176631927490234 7.866699695587158
37.426979064941406 7.829465389251709
37.67732620239258 7.759722709655762
37.92767333984375 7.665560722351074
38.17802047729492 7.557211399078369
38.42837142944336 7.446238994598389
38.67871856689453 7.344513416290283
38.9290657043457 7.263009071350098
39.179412841796875 7.210555076599121
39.42975997924805 7.192793369293213
39.680110931396484 7.211465358734131
39.93045425415039 7.264260292053223
40.18080139160156 7.345175266265869
40.43115234375 7.445366382598877
40.68149948120117 7.5542192459106445
40.931846618652344 7.6605329513549805
41.182193756103516 7.75356388092041
41.43254470825195 7.8238983154296875
41.682891845703125 7.86408805847168
41.93323516845703 7.869119644165039
42.18358612060547 7.836675643920898
42.43393325805664 7.767322540283203
42.68428421020508 7.6645708084106445
42.934627532958984 7.5348429679870605
43.184974670410156 7.387265205383301
43.435325622558594 7.233299732208252
43.68567657470703 7.086030006408691
43.93601989746094 6.959174156188965
44.18636703491211 6.8657732009887695
44.43671798706055 6.816692352294922
44.68706512451172 6.81920051574707
44.93741226196289 6.875852584838867
45.18775939941406 6.984011650085449
45.43810272216797 7.13604736328125
45.688453674316406 7.320210933685303
45.938804626464844 7.521887302398682
46.189151763916016 7.7249579429626465
46.43949508666992 7.913073539733887
46.689842224121094 8.070518493652344
46.94019317626953 8.182821273803711
47.1905403137207 8.236968040466309
47.440887451171875 8.22142219543457
47.69123458862305 8.125919342041016
47.94158172607422 7.941194534301758
48.191932678222656 7.658669471740723
48.44227981567383 7.269979000091553
48.692623138427734 6.766634464263916
48.94297409057617 6.139498710632324
49.193321228027344 5.378228187561035
49.44367218017578 4.470513343811035
49.69401550292969 3.401118278503418
49.94436264038086 2.1503489017486572
50.1947135925293 0.6917551159858704
50.445064544677734 -1.0116416215896606
50.69540786743164 -3.014636993408203
50.94575500488281 -5.403778553009033
51.19610595703125 -8.329402923583984
51.446449279785156 -12.091731071472168
51.696800231933594 -17.455339431762695
51.947147369384766 -27.87572479248047
52.1974983215332 -29.723176956176758
52.44784164428711 -21.31829261779785
52.69818878173828 -18.340665817260742
52.94853973388672 -17.068222045898438
53.19888687133789 -16.728763580322266
53.44923400878906 -17.039058685302734
53.699581146240234 -17.867109298706055
53.949928283691406 -19.127643585205078
54.20027542114258 -20.703954696655273
54.450626373291016 -22.333606719970703
54.70096969604492 -23.518070220947266
54.951316833496094 -23.825756072998047
55.20166778564453 -23.44751739501953
55.45201873779297 -22.92499542236328
55.702362060546875 -22.62356185913086
55.95270919799805 -22.703428268432617
56.20305633544922 -23.24527359008789
56.45340347290039 -24.334529876708984
56.70375442504883 -26.125492095947266
56.9541015625 -28.949907302856445
57.204444885253906 -33.599674224853516
57.454795837402344 -39.819820404052734
57.70514678955078 -34.60908126831055
57.95549392700195 -29.501319885253906
58.20583724975586 -26.383434295654297
58.45618438720703 -24.33051300048828
58.70653533935547 -22.9407901763916
58.956878662109375 -22.02037811279297
59.20723342895508 -21.4632511138916
59.45758056640625 -21.207195281982422
59.70792770385742 -21.21389389038086
59.958274841308594 -21.460294723510742
60.208621978759766 -21.9337158203125
60.45896911621094 -22.629627227783203
60.709312438964844 -23.550106048583984
60.95966339111328 -24.703161239624023
61.21001434326172 -26.100929260253906
61.460365295410156 -27.753507614135742
61.71070861816406 -29.649621963500977
61.961055755615234 -31.69605255126953
62.211402893066406 -33.57352828979492
62.46175003051758 -34.64278793334961
62.71209716796875 -34.48008728027344
62.96244430541992 -33.49473571777344
63.212791442871094 -32.29119873046875
63.46314239501953 -31.15308380126953
63.71349334716797 -30.14432716369629
63.96384048461914 -29.25279426574707
64.21418762207031 -28.45096206665039
64.46453094482422 -27.71575927734375
64.71488189697266 -27.033672332763672
64.96522521972656 -26.399717330932617
65.21556854248047 -25.81485366821289
65.46592712402344 -25.28403091430664
65.71627044677734 -24.81249237060547
65.96662139892578 -24.405433654785156
66.21697235107422 -24.067115783691406
66.46731567382812 -23.800630569458008
66.71765899658203 -23.60797119140625
66.96800994873047 -23.49012565612793
67.21835327148438 -23.44759750366211
67.46870422363281 -23.48031234741211
67.71905517578125 -23.587993621826172
67.96939849853516 -23.76945686340332
68.2197494506836 -24.023591995239258
68.47010040283203 -24.348224639892578
68.72044372558594 -24.740177154541016
68.97078704833984 -25.193920135498047
69.22113800048828 -25.70136833190918
69.47148895263672 -26.249563217163086
69.72183990478516 -26.819326400756836
69.97218322753906 -27.383258819580078
70.2225341796875 -27.90510368347168
70.4728775024414 -28.342857360839844
70.72322845458984 -28.65513801574707
70.97357177734375 -28.812387466430664
71.22391510009766 -28.807275772094727
71.4742660522461 -28.65743637084961
71.72461700439453 -28.39708137512207
71.97496795654297 -28.066936492919922
72.2253189086914 -27.703859329223633
72.47566223144531 -27.336257934570312
72.72600555419922 -26.983549118041992
72.97635650634766 -26.657577514648438
73.22669982910156 -26.364063262939453
73.47705078125 -26.104890823364258
73.7273941040039 -25.87858009338379
73.97775268554688 -25.682140350341797
74.22809600830078 -25.510791778564453
74.47844696044922 -25.359657287597656
74.72879028320312 -25.223281860351562
74.97913360595703 -25.09650421142578
75.22948455810547 -24.974773406982422
75.4798355102539 -24.854280471801758
75.73017883300781 -24.73267364501953
75.98052215576172 -24.608726501464844
76.23088073730469 -24.482437133789062
76.4812240600586 -24.355440139770508
76.73157501220703 -24.230384826660156
76.98191833496094 -24.11035919189453
77.23226165771484 -23.999664306640625
77.48261260986328 -23.902427673339844
77.73296356201172 -23.82309341430664
77.98330688476562 -23.765995025634766
78.23365020751953 -23.73543930053711
78.4840087890625 -23.73563003540039
78.7343521118164 -23.770254135131836
78.98470306396484 -23.84355354309082
79.23504638671875 -23.959047317504883
79.48539733886719 -24.12095832824707
79.7357406616211 -24.33353614807129
79.98609161376953 -24.60161018371582
80.23643493652344 -24.930591583251953
80.4867935180664 -25.32651710510254
80.73713684082031 -25.797348022460938
80.98748016357422 -26.352218627929688
81.23783111572266 -27.003280639648438
81.48817443847656 -27.76516342163086
81.738525390625 -28.657211303710938
81.98887634277344 -29.704256057739258
82.23921203613281 -30.937374114990234
82.48956298828125 -32.39112091064453
82.73991394042969 -34.087425231933594
82.99026489257812 -35.96672821044922
83.24061584472656 -37.665531158447266
83.49095916748047 -38.272151947021484
83.7413101196289 -37.223045349121094
83.99164581298828 -35.29807662963867
84.24199676513672 -33.309329986572266
84.49234771728516 -31.52782440185547
84.7426986694336 -29.985265731811523
84.99304962158203 -28.653743743896484
85.24339294433594 -27.497783660888672
85.49374389648438 -26.48700523376465
85.74409484863281 -25.598325729370117
85.99443054199219 -24.81217384338379
86.24478149414062 -24.114635467529297
86.49513244628906 -23.49422264099121
86.74547576904297 -22.941509246826172
86.99583435058594 -22.449914932250977
87.24617767333984 -22.013023376464844
87.49652862548828 -21.626283645629883
87.74687194824219 -21.285762786865234
87.9972152709961 -20.988208770751953
88.24756622314453 -20.731021881103516
88.49790954589844 -20.512006759643555
88.74826049804688 -20.32953643798828
88.99861145019531 -20.181875228881836
89.24896240234375 -20.068092346191406
89.49930572509766 -19.987560272216797
89.74964904785156 -19.939401626586914
90.0 -19.92340850830078


==> result_figures/data_loss/dictionary_loss.txt <==
 1.0 10.452278137207031
 11.0 9.508030891418457
 21.0 9.234210014343262
 31.0 8.89108943939209
 41.0 8.872355461120605
 51.0 8.409358024597168
 61.0 8.316357612609863
 71.0 7.606508731842041
 81.0 7.704220771789551
 91.0 7.380934238433838
 101.0 7.469278812408447
 111.0 7.454224586486816
 121.0 7.1911516189575195
 131.0 7.1997880935668945
 141.0 7.328286647796631
 151.0 6.746196269989014
 161.0 6.948916912078857
 171.0 6.69635009765625
 181.0 6.837014675140381
 191.0 6.684501647949219
 201.0 6.46755838394165
 211.0 6.3484697341918945
 221.0 6.2798662185668945
 231.0 6.390916347503662
 241.0 6.317881107330322
 251.0 6.136140823364258
 261.0 5.933177947998047
 271.0 6.235040187835693
 281.0 6.171401500701904
 291.0 6.1889495849609375
 301.0 6.055290699005127
 311.0 6.166978359222412
 321.0 5.854175090789795
 331.0 6.002216339111328
 341.0 5.936027526855469
 351.0 6.017781734466553
 361.0 5.936800479888916
 371.0 5.6704936027526855
 381.0 5.924259185791016
 391.0 5.672477722167969
 401.0 5.962046146392822
 411.0 5.724517345428467
 421.0 5.574614524841309
 431.0 5.7191314697265625
 441.0 5.725963592529297
 451.0 5.7257843017578125
 461.0 5.954616069793701
 471.0 5.514601230621338
 481.0 5.691373348236084
 491.0 5.662671089172363
 501.0 5.751698970794678
 511.0 5.683135509490967
 521.0 5.6802825927734375
 531.0 5.5815277099609375
 541.0 5.558995723724365
 551.0 5.61569881439209
 561.0 5.372952938079834
 571.0 5.477997779846191
 581.0 5.512148857116699
 591.0 5.476264476776123
 601.0 5.502106666564941
 611.0 5.4601006507873535
 621.0 5.238722324371338
 631.0 5.216472148895264
 641.0 5.153421878814697
 651.0 5.225901126861572
 661.0 5.338840007781982
 671.0 5.261026382446289
 681.0 5.240739345550537
 691.0 5.10736608505249
 701.0 5.216348171234131
 711.0 5.176642894744873
 721.0 5.282478332519531
 731.0 5.193030834197998
 741.0 5.212305545806885
 751.0 5.19404411315918
 761.0 5.305335521697998
 771.0 5.267327308654785
 781.0 5.29996919631958
 791.0 5.265625476837158
 801.0 5.401047706604004
 811.0 5.1742844581604
 821.0 5.128407955169678
 831.0 5.375866889953613
 841.0 4.997125148773193
 851.0 5.454814910888672
 861.0 5.565101146697998
 871.0 5.061193466186523
 881.0 5.185893535614014
 891.0 5.191867351531982
 901.0 5.085676670074463
 911.0 5.078254222869873
 921.0 5.148929119110107
 931.0 5.28615665435791
 941.0 5.087954044342041
 951.0 5.189761638641357
 961.0 5.287328243255615
 971.0 5.1765642166137695
 981.0 5.044882774353027
 991.0 5.164970397949219
 1001.0 4.9517645835876465
 1011.0 5.064000129699707
 1021.0 5.2563910484313965
 1031.0 5.047107219696045
 1041.0 5.176506996154785
 1051.0 5.2342681884765625
 1061.0 5.0524396896362305
 1071.0 5.1244330406188965
 1081.0 5.040252685546875
 1091.0 4.979061126708984
 1101.0 5.050666332244873
 1111.0 5.237515926361084
 1121.0 5.0015692710876465
 1131.0 5.006035804748535
 1141.0 5.269339084625244
 1151.0 4.9659247398376465
 1161.0 5.092038631439209
 1171.0 5.210782527923584
 1181.0 4.896465301513672
 1191.0 5.029149055480957
 1201.0 5.146424770355225
 1211.0 5.0010223388671875
 1221.0 5.3531107902526855
 1231.0 4.929955959320068
 1241.0 5.278064250946045
 1251.0 4.9162774085998535
 1261.0 4.943942070007324
 1271.0 5.142099857330322
 1281.0 5.130306720733643
 1291.0 4.954960346221924
 1301.0 5.127387046813965
 1311.0 4.920567989349365
 1321.0 5.200377464294434
 1331.0 5.1545329093933105
 1341.0 5.03081750869751
 1351.0 5.152168273925781
 1361.0 5.209463596343994
 1371.0 4.999918460845947
 1381.0 4.957366943359375
 1391.0 4.9491801261901855
 1401.0 5.0139689445495605
 1411.0 4.914823055267334
 1421.0 5.295982360839844
 1431.0 4.994814395904541
 1441.0 5.122605323791504
 1451.0 4.893683910369873
 1461.0 5.083839416503906
 1471.0 4.930075645446777
 1481.0 5.185645580291748
 1491.0 5.045279026031494
 1501.0 4.832192897796631
 1511.0 5.024625301361084
 1521.0 4.782124996185303
 1531.0 4.932852745056152
 1541.0 4.969176769256592
 1551.0 5.096462249755859
 1561.0 4.978626728057861
 1571.0 4.989070415496826
 1581.0 4.881519794464111
 1591.0 4.938889980316162
 1601.0 4.748648643493652
 1611.0 4.889502048492432
 1621.0 4.9229817390441895
 1631.0 4.812909126281738
 1641.0 5.026849269866943
 1651.0 5.0984110832214355
 1661.0 5.047032356262207
 1671.0 4.906360626220703
 1681.0 5.067940711975098
 1691.0 5.027903079986572
 1701.0 4.808788299560547
 1711.0 4.99926233291626
 1721.0 4.777503490447998
 1731.0 4.7529215812683105
 1741.0 4.931813716888428
 1751.0 4.805816650390625
 1761.0 4.846463680267334
 1771.0 4.848185062408447
 1781.0 4.999515056610107
 1791.0 4.743896484375
 1801.0 4.898265838623047
 1811.0 5.023169994354248
 1821.0 5.084687232971191
 1831.0 4.734017372131348
 1841.0 4.919416904449463
 1851.0 5.135618686676025
 1861.0 4.778232097625732
 1871.0 5.059651851654053
 1881.0 4.766396522521973
 1891.0 5.118314266204834
 1901.0 5.003129482269287
 1911.0 4.8614115715026855
 1921.0 4.939206123352051
 1931.0 4.825497627258301
 1941.0 4.963753700256348
 1951.0 4.766385078430176
 1961.0 4.970180034637451
 1971.0 5.083526611328125
 1981.0 5.088379859924316
 1991.0 5.042640686035156
 2001.0 4.941047668457031
 2011.0 4.788332939147949
 2021.0 5.038911819458008
 2031.0 4.910398960113525
 2041.0 4.848488807678223
 2051.0 5.03118371963501
 2061.0 4.809561729431152
 2071.0 5.060060977935791
 2081.0 4.87959623336792
 2091.0 5.0138068199157715
 2101.0 5.050744533538818
 2111.0 4.936025142669678
 2121.0 4.848495006561279
 2131.0 4.915030002593994
 2141.0 4.7615742683410645
 2151.0 4.849218368530273
 2161.0 4.952643394470215
 2171.0 5.038120269775391
 2181.0 4.945600986480713
 2191.0 4.719285011291504
 2201.0 5.050877571105957
 2211.0 5.017611503601074
 2221.0 4.9055023193359375
 2231.0 4.744401454925537
 2241.0 4.890927314758301
 2251.0 5.081204891204834
 2261.0 4.816802978515625
 2271.0 4.883424282073975
 2281.0 5.043619155883789
 2291.0 4.750947952270508
 2301.0 4.844632625579834
 2311.0 4.857556343078613
 2321.0 4.867394924163818
 2331.0 4.942636966705322
 2341.0 4.929338455200195
 2351.0 4.59311056137085
 2361.0 4.862046718597412
 2371.0 4.682971477508545
 2381.0 4.782988548278809
 2391.0 4.969596862792969
 2401.0 4.848184108734131
 2411.0 4.909580707550049
 2421.0 4.937508583068848
 2431.0 4.9465227127075195
 2441.0 4.993412017822266
 2451.0 4.789422512054443
 2461.0 4.947409152984619
 2471.0 4.763888835906982
 2481.0 5.04048490524292
 2491.0 4.782158851623535
 2501.0 5.113066673278809
 2511.0 4.799005031585693
 2521.0 4.827998161315918
 2531.0 4.914657115936279
 2541.0 4.928647041320801
 2551.0 5.029735565185547
 2561.0 4.972972393035889
 2571.0 4.889333248138428
 2581.0 4.936453342437744
 2591.0 4.738255977630615
 2601.0 5.055344581604004
 2611.0 4.843961715698242
 2621.0 4.956253528594971
 2631.0 5.072474956512451
 2641.0 4.911393642425537
 2651.0 5.018138408660889
 2661.0 4.833852291107178
 2671.0 5.088747501373291
 2681.0 5.148639678955078
 2691.0 4.654521465301514
 2701.0 5.018945217132568
 2711.0 4.664575576782227
 2721.0 4.907663345336914
 2731.0 4.855449676513672
 2741.0 4.844702243804932
 2751.0 4.770835876464844
 2761.0 4.649083614349365
 2771.0 4.9394917488098145
 2781.0 5.050520896911621
 2791.0 4.977398872375488
 2801.0 5.018780708312988
 2811.0 5.025829315185547
 2821.0 4.817134380340576
 2831.0 4.723982810974121
 2841.0 4.928049087524414
 2851.0 4.976006507873535
 2861.0 4.816598415374756
 2871.0 4.775537014007568
 2881.0 4.9757537841796875
 2891.0 4.962332248687744
 2901.0 5.021965026855469
 2911.0 4.73781156539917
 2921.0 5.1497039794921875
 2931.0 4.7317304611206055
 2941.0 4.97321081161499
 2951.0 5.0375542640686035
 2961.0 4.885013103485107
 2971.0 4.907501220703125
 2981.0 4.821760654449463
 2991.0 4.806634426116943
 3001.0 5.23214864730835
 3011.0 4.93476676940918
 3021.0 4.948670864105225
 3031.0 5.200414180755615
 3041.0 4.829676151275635
 3051.0 5.004495143890381
 3061.0 4.7666335105896
 3071.0 4.846359729766846
 3081.0 4.805544376373291
 3091.0 4.920470714569092
 3101.0 4.963725566864014
 3111.0 4.835551738739014
 3121.0 4.707691669464111
 3131.0 4.831160068511963
 3141.0 4.747090816497803
 3151.0 4.928410530090332
 3161.0 4.936302661895752
 3171.0 4.871861934661865
 3181.0 4.86414909362793
 3191.0 4.886147499084473
 3201.0 4.805013179779053
 3211.0 4.860727310180664
 3221.0 5.019877910614014
 3231.0 4.967925071716309
 3241.0 4.819421291351318
 3251.0 4.74276876449585
 3261.0 4.828097820281982
 3271.0 4.8953776359558105
 3281.0 5.161666393280029
 3291.0 4.720981121063232
 3301.0 4.4939117431640625
 3311.0 4.638389587402344
 3321.0 4.648061752319336
 3331.0 4.979336261749268
 3341.0 4.713254928588867
 3351.0 4.943118095397949
 3361.0 4.908698558807373
 3371.0 4.826752662658691
 3381.0 4.919045448303223
 3391.0 5.0260138511657715
 3401.0 4.8442206382751465
 3411.0 4.5610785484313965
 3421.0 5.035758972167969
 3431.0 4.9017109870910645
 3441.0 4.789356708526611
 3451.0 4.928529739379883
 3461.0 4.848160743713379
 3471.0 4.844493865966797
 3481.0 4.995894908905029
 3491.0 4.8929901123046875
 3501.0 4.795791149139404
 3511.0 4.76520299911499
 3521.0 4.920375823974609
 3531.0 4.751688003540039
 3541.0 4.868103981018066
 3551.0 4.747209072113037
 3561.0 4.536843299865723
 3571.0 4.813515663146973
 3581.0 4.795957088470459
 3591.0 4.823523044586182
 3601.0 4.576807975769043
 3611.0 4.734335899353027
 3621.0 4.654757022857666
 3631.0 4.8026885986328125
 3641.0 4.536633491516113
 3651.0 4.751869201660156
 3661.0 4.665208339691162
 3671.0 4.8677191734313965
 3681.0 4.774505138397217
 3691.0 4.872154235839844
 3701.0 4.958911418914795
 3711.0 5.028270721435547
 3721.0 4.83435583114624
 3731.0 4.576507091522217
 3741.0 4.959751129150391
 3751.0 5.01570463180542
 3761.0 4.830967903137207
 3771.0 4.8729376792907715
 3781.0 4.765296459197998
 3791.0 4.912572383880615
 3801.0 4.91064977645874
 3811.0 4.882668495178223
 3821.0 4.804116725921631
 3831.0 4.742728233337402
 3841.0 4.8201823234558105
 3851.0 4.746315002441406
 3861.0 4.742014408111572
 3871.0 4.783673286437988
 3881.0 4.901429653167725
 3891.0 4.749521732330322
 3901.0 4.8041300773620605
 3911.0 5.149735927581787
 3921.0 4.875267028808594
 3931.0 4.880424976348877
 3941.0 4.607809543609619
 3951.0 4.9503607749938965
 3961.0 4.55831241607666
 3971.0 4.780293941497803
 3981.0 4.736454963684082
 3991.0 4.714164733886719
 4001.0 4.804059982299805
 4011.0 4.945681095123291
 4021.0 4.910698890686035
 4031.0 4.975736141204834
 4041.0 4.593504428863525
 4051.0 4.708195209503174
 4061.0 4.814838409423828
 4071.0 4.715733528137207
 4081.0 4.647942066192627
 4091.0 4.776231288909912
 4101.0 4.967788219451904
 4111.0 4.7142486572265625
 4121.0 4.919190883636475
 4131.0 4.767673969268799
 4141.0 4.719210147857666
 4151.0 4.681035995483398
 4161.0 4.8485283851623535
 4171.0 4.8509979248046875
 4181.0 4.9312052726745605
 4191.0 4.940372943878174
 4201.0 4.775916576385498
 4211.0 4.7287821769714355
 4221.0 4.854366302490234
 4231.0 4.746458530426025
 4241.0 4.856975078582764
 4251.0 4.767852306365967
 4261.0 4.853735446929932
 4271.0 4.921946048736572
 4281.0 4.587340354919434
 4291.0 4.849044322967529
 4301.0 4.716883182525635
 4311.0 4.770717144012451
 4321.0 4.782128810882568
 4331.0 4.6931233406066895
 4341.0 4.710775375366211
 4351.0 4.818795204162598
 4361.0 4.792550563812256
 4371.0 4.9252238273620605
 4381.0 4.7772016525268555
 4391.0 4.805802822113037
 4401.0 4.700070381164551
 4411.0 4.799972057342529
 4421.0 4.730793476104736
 4431.0 4.999037742614746
 4441.0 4.692507266998291
 4451.0 4.6246466636657715
 4461.0 4.756514072418213
 4471.0 4.82466459274292
 4481.0 4.637125015258789
 4491.0 4.994238376617432
 4501.0 4.910801410675049
 4511.0 4.7870073318481445
 4521.0 4.696829319000244
 4531.0 4.617645263671875
 4541.0 4.5323004722595215
 4551.0 4.746464729309082
 4561.0 4.890353679656982
 4571.0 4.520751476287842
 4581.0 4.922300815582275
 4591.0 4.7061944007873535
 4601.0 4.771717071533203
 4611.0 4.829090118408203
 4621.0 4.717636585235596
 4631.0 4.6891770362854
 4641.0 4.816094875335693
 4651.0 4.885694980621338
 4661.0 4.806422710418701
 4671.0 4.622276306152344
 4681.0 4.797372341156006
 4691.0 4.801815986633301
 4701.0 4.881377696990967
 4711.0 4.744931221008301
 4721.0 4.739787578582764
 4731.0 4.952695846557617
 4741.0 4.659557819366455
 4751.0 4.74078369140625
 4761.0 4.7116804122924805
 4771.0 4.820298194885254
 4781.0 4.749767303466797
 4791.0 4.759674072265625
 4801.0 4.833462238311768
 4811.0 4.712597846984863
 4821.0 4.6559343338012695
 4831.0 4.816945552825928
 4841.0 4.862964630126953
 4851.0 4.956274509429932
 4861.0 4.825320243835449
 4871.0 4.529253959655762
 4881.0 4.9539289474487305
 4891.0 4.70962381362915
 4901.0 4.815484046936035
 4911.0 4.791764736175537
 4921.0 4.67117166519165
 4931.0 4.838804721832275
 4941.0 4.693728923797607
 4951.0 4.896824836730957
 4961.0 4.5498881340026855
 4971.0 4.762715816497803
 4981.0 4.916690826416016
 4991.0 4.685821533203125
 5001.0 4.597753047943115
 5011.0 4.777024269104004
 5021.0 4.77768087387085
 5031.0 4.7131667137146
 5041.0 4.848045349121094
 5051.0 4.820295333862305
 5061.0 4.810466289520264
 5071.0 4.600099086761475
 5081.0 4.691464900970459
 5091.0 4.695410251617432
 5101.0 4.791638374328613
 5111.0 4.7475199699401855
 5121.0 4.78877592086792
 5131.0 4.593710422515869
 5141.0 4.746179103851318
 5151.0 4.585627555847168
 5161.0 4.9204487800598145
 5171.0 4.981845378875732
 5181.0 4.737234592437744
 5191.0 4.538284778594971
 5201.0 4.7513508796691895
 5211.0 4.823523998260498
 5221.0 4.682555675506592
 5231.0 4.609663486480713
 5241.0 4.728519439697266
 5251.0 4.732241153717041
 5261.0 4.749688625335693
 5271.0 4.892093181610107
 5281.0 4.6309733390808105
 5291.0 4.788314342498779
 5301.0 4.630181312561035
 5311.0 4.807950019836426
 5321.0 4.8443193435668945
 5331.0 4.718371868133545
 5341.0 4.820985794067383
 5351.0 4.636669158935547
 5361.0 4.620086193084717
 5371.0 4.591513156890869
 5381.0 4.750636100769043
 5391.0 4.872056484222412
 5401.0 4.720839977264404
 5411.0 4.857524394989014
 5421.0 4.901299953460693
 5431.0 4.687469005584717
 5441.0 4.876941680908203
 5451.0 4.7734808921813965
 5461.0 4.789997100830078
 5471.0 4.861754894256592
 5481.0 4.688317775726318
 5491.0 4.76684045791626
 5501.0 5.14301872253418
 5511.0 4.71846342086792
 5521.0 4.758631229400635
 5531.0 4.837105751037598
 5541.0 4.617931365966797
 5551.0 4.85913610458374
 5561.0 4.80994987487793
 5571.0 4.943569183349609
 5581.0 4.789661407470703
 5591.0 4.836008071899414
 5601.0 4.9260735511779785
 5611.0 4.720500469207764
 5621.0 4.910336494445801
 5631.0 4.718806743621826
 5641.0 4.884392738342285
 5651.0 4.706639289855957
 5661.0 4.864427089691162
 5671.0 4.769649505615234
 5681.0 4.812034606933594
 5691.0 4.656320095062256
 5701.0 4.788243293762207
 5711.0 4.904935359954834
 5721.0 4.716194152832031
 5731.0 4.820533752441406
 5741.0 4.969892978668213
 5751.0 4.723893642425537
 5761.0 4.73445987701416
 5771.0 4.69203519821167
 5781.0 4.823358058929443
 5791.0 4.818297863006592
 5801.0 4.731212615966797
 5811.0 4.863733291625977
 5821.0 4.722695350646973
 5831.0 4.6252641677856445
 5841.0 4.491208553314209
 5851.0 4.550104141235352
 5861.0 4.676053524017334
 5871.0 4.843071460723877
 5881.0 4.626168727874756
 5891.0 4.898777008056641
 5901.0 4.965493679046631
 5911.0 4.717257499694824
 5921.0 4.901900768280029
 5931.0 4.651327610015869
 5941.0 4.624303817749023
 5951.0 4.7229180335998535
 5961.0 4.676629066467285
 5971.0 4.7988739013671875
 5981.0 4.658438205718994
 5991.0 5.110209941864014
 6001.0 4.704951763153076
 6011.0 4.769363880157471
 6021.0 4.688283443450928
 6031.0 4.663430690765381
 6041.0 4.933060646057129
 6051.0 4.850213527679443
 6061.0 5.05898904800415
 6071.0 4.749939918518066
 6081.0 4.866802215576172
 6091.0 4.800634860992432
 6101.0 4.985568523406982
 6111.0 4.651710033416748
 6121.0 4.757081031799316
 6131.0 4.778409004211426
 6141.0 4.8648295402526855
 6151.0 4.702822208404541
 6161.0 5.030192852020264
 6171.0 4.616634845733643
 6181.0 4.630054950714111
 6191.0 4.712571620941162
 6201.0 4.738719940185547
 6211.0 4.477845191955566
 6221.0 4.521103858947754
 6231.0 4.693624019622803
 6241.0 4.864931106567383
 6251.0 4.834580898284912
 6261.0 4.8057355880737305
 6271.0 4.761901378631592
 6281.0 5.02584171295166
 6291.0 4.888263702392578
 6301.0 4.673287868499756
 6311.0 4.566779613494873
 6321.0 4.857568740844727
 6331.0 4.685379505157471
 6341.0 4.6568427085876465
 6351.0 4.623780250549316
 6361.0 4.876166820526123
 6371.0 4.715455532073975
 6381.0 4.634322643280029
 6391.0 4.73608922958374
 6401.0 4.899384498596191
 6411.0 4.879645824432373
 6421.0 4.805751323699951
 6431.0 4.752206325531006
 6441.0 4.681845188140869
 6451.0 4.534765720367432
 6461.0 5.146803379058838
 6471.0 4.779675006866455
 6481.0 4.761849880218506
 6491.0 4.873569011688232
 6501.0 4.911322116851807
 6511.0 4.684067726135254
 6521.0 4.586513519287109
 6531.0 4.751540660858154
 6541.0 4.8481764793396
 6551.0 5.016502857208252
 6561.0 5.018720626831055
 6571.0 4.868648529052734
 6581.0 4.75233793258667
 6591.0 4.816501140594482
 6601.0 4.909202575683594
 6611.0 4.552995204925537
 6621.0 4.795999526977539
 6631.0 4.7097697257995605
 6641.0 4.845223426818848
 6651.0 4.984513282775879
 6661.0 4.78714656829834
 6671.0 4.753688335418701
 6681.0 4.67071533203125
 6691.0 4.634952068328857
 6701.0 4.790128231048584
 6711.0 4.792561054229736
 6721.0 4.927290916442871
 6731.0 4.994122505187988
 6741.0 4.741186618804932
 6751.0 4.902820587158203
 6761.0 4.627654552459717
 6771.0 4.790627956390381
 6781.0 4.55318021774292
 6791.0 4.802593231201172
 6801.0 4.688310146331787
 6811.0 4.856663703918457
 6821.0 4.916433811187744
 6831.0 4.680738925933838
 6841.0 4.942727088928223
 6851.0 4.635851860046387
 6861.0 4.6217851638793945
 6871.0 4.706764221191406
 6881.0 4.892301082611084
 6891.0 4.672062873840332
 6901.0 4.881545543670654
 6911.0 4.770998001098633
 6921.0 4.996270179748535
 6931.0 4.6878981590271
 6941.0 4.977734565734863
 6951.0 4.687776565551758
 6961.0 4.817203521728516
 6971.0 4.595065593719482
 6981.0 4.8143486976623535
 6991.0 4.826269626617432
 7001.0 4.468947410583496
 7011.0 4.605955123901367
 7021.0 4.814425468444824
 7031.0 4.793869972229004
 7041.0 4.965724468231201
 7051.0 4.791938781738281
 7061.0 4.765314102172852
 7071.0 4.7268476486206055
 7081.0 4.923376083374023
 7091.0 4.755174160003662
 7101.0 4.955992221832275
 7111.0 4.913985729217529
 7121.0 4.909426689147949
 7131.0 4.967696666717529
 7141.0 4.917331218719482
 7151.0 4.891236782073975
 7161.0 4.794577121734619
 7171.0 4.666590213775635
 7181.0 4.8810715675354
 7191.0 4.7717742919921875
 7201.0 4.915920257568359
 7211.0 4.624639987945557
 7221.0 4.702728271484375
 7231.0 4.829995155334473
 7241.0 4.874856472015381
 7251.0 4.792758464813232
 7261.0 5.213529109954834
 7271.0 4.804393291473389
 7281.0 4.926219940185547
 7291.0 4.6492533683776855
 7301.0 4.731527328491211
 7311.0 4.709637641906738
 7321.0 4.93695068359375
 7331.0 4.927003383636475
 7341.0 4.7607741355896
 7351.0 4.823383331298828
 7361.0 4.784843444824219
 7371.0 4.785632610321045
 7381.0 4.848456859588623
 7391.0 4.674559116363525
 7401.0 4.795329570770264
 7411.0 4.642619609832764
 7421.0 4.878541469573975
 7431.0 4.815118312835693
 7441.0 4.879241466522217
 7451.0 4.769020080566406
 7461.0 4.838883399963379
 7471.0 4.798743724822998
 7481.0 4.98373556137085
 7491.0 4.7303996086120605
 7501.0 4.702376842498779
 7511.0 4.7821173667907715
 7521.0 4.914208889007568
 7531.0 4.830455780029297
 7541.0 4.675866603851318
 7551.0 4.797597408294678
 7561.0 4.884114742279053
 7571.0 4.729374408721924
 7581.0 4.585154056549072
 7591.0 4.802183628082275
 7601.0 4.75294828414917
 7611.0 4.718899726867676
 7621.0 4.7826666831970215
 7631.0 4.8013834953308105
 7641.0 4.796666622161865
 7651.0 4.777552127838135
 7661.0 4.807345867156982
 7671.0 5.014915466308594
 7681.0 4.800258636474609
 7691.0 4.797900676727295
 7701.0 4.710194110870361
 7711.0 4.723663330078125
 7721.0 5.132059097290039
 7731.0 4.802804470062256
 7741.0 4.718555450439453
 7751.0 4.809722423553467
 7761.0 4.7667927742004395
 7771.0 4.81325101852417
 7781.0 4.875760555267334
 7791.0 4.718834400177002
 7801.0 4.682591438293457
 7811.0 4.782259464263916
 7821.0 4.825201034545898
 7831.0 4.814590930938721
 7841.0 4.629962921142578
 7851.0 4.703137397766113
 7861.0 4.8946452140808105
 7871.0 4.537670135498047
 7881.0 4.917350769042969
 7891.0 4.880164623260498
 7901.0 4.8659586906433105
 7911.0 4.757556915283203
 7921.0 4.80820894241333
 7931.0 4.562229156494141
 7941.0 4.773078441619873
 7951.0 4.734403610229492
 7961.0 4.865835666656494
 7971.0 4.420747756958008
 7981.0 4.660651683807373
 7991.0 4.729468822479248
 8001.0 4.523584842681885
 8011.0 4.462930679321289
 8021.0 4.71381139755249
 8031.0 4.672267913818359
 8041.0 4.641426086425781
 8051.0 4.7672929763793945
 8061.0 5.0296950340271
 8071.0 5.041858196258545
 8081.0 4.854901313781738
 8091.0 4.761626243591309
 8101.0 4.787880897521973
 8111.0 4.882987976074219
 8121.0 4.753886699676514
 8131.0 4.843329906463623
 8141.0 4.830925464630127
 8151.0 4.8494391441345215
 8161.0 5.162901401519775
 8171.0 4.865383148193359
 8181.0 5.056881427764893
 8191.0 4.7989983558654785
 8201.0 4.921634197235107
 8211.0 4.97712516784668
 8221.0 4.695068836212158
 8231.0 4.851383686065674
 8241.0 4.780280590057373
 8251.0 4.794888496398926
 8261.0 5.15968656539917
 8271.0 4.830000400543213
 8281.0 4.947819709777832
 8291.0 4.787705421447754
 8301.0 4.749333381652832
 8311.0 4.834789276123047
 8321.0 4.76416015625
 8331.0 4.923606872558594
 8341.0 4.876006603240967
 8351.0 4.862057685852051
 8361.0 4.384266376495361
 8371.0 5.015010833740234
 8381.0 4.825192928314209
 8391.0 4.9153923988342285
 8401.0 4.965884685516357
 8411.0 4.812519073486328
 8421.0 4.585278511047363
 8431.0 4.8268938064575195
 8441.0 5.063484191894531
 8451.0 4.877927303314209
 8461.0 4.851191997528076
 8471.0 5.082086086273193
 8481.0 4.918176174163818
 8491.0 4.996904373168945
 8501.0 5.054197311401367
 8511.0 4.890255928039551
 8521.0 4.810760021209717
 8531.0 4.7088141441345215
 8541.0 4.865777492523193
 8551.0 4.744875431060791
 8561.0 4.95192813873291
 8571.0 4.929557800292969
 8581.0 4.707316875457764
 8591.0 4.982761383056641
 8601.0 4.543666839599609
 8611.0 4.849647045135498
 8621.0 4.922276973724365
 8631.0 4.974295139312744
 8641.0 4.910388946533203
 8651.0 4.603558540344238
 8661.0 4.553048610687256
 8671.0 4.82053279876709
 8681.0 4.927583694458008
 8691.0 4.888313293457031
 8701.0 4.700413227081299
 8711.0 4.82498025894165
 8721.0 4.797357082366943
 8731.0 4.751846790313721
 8741.0 4.9166789054870605
 8751.0 4.6803789138793945
 8761.0 4.75163459777832
 8771.0 4.829982280731201
 8781.0 4.663569927215576
 8791.0 4.7115983963012695
 8801.0 4.826622486114502
 8811.0 4.911468029022217
 8821.0 4.610323429107666
 8831.0 4.873569488525391
 8841.0 4.861530303955078
 8851.0 4.878506660461426
 8861.0 4.716080665588379
 8871.0 4.834284782409668
 8881.0 4.837944507598877
 8891.0 4.851956844329834
 8901.0 4.843822956085205
 8911.0 4.906070709228516
 8921.0 4.506929397583008
 8931.0 4.952544689178467
 8941.0 4.943946361541748
 8951.0 4.888764381408691
 8961.0 4.718990325927734
 8971.0 4.68956995010376
 8981.0 4.833725929260254
 8991.0 4.5866289138793945
 9001.0 4.6719889640808105
 9011.0 4.619604587554932
 9021.0 4.866611003875732
 9031.0 4.7892537117004395
 9041.0 4.885122776031494
 9051.0 4.703990459442139
 9061.0 4.80648946762085
 9071.0 4.737831115722656
 9081.0 4.748181343078613
 9091.0 4.614369869232178
 9101.0 4.749417304992676
 9111.0 4.750044822692871
 9121.0 4.7351579666137695
 9131.0 4.698192596435547
 9141.0 4.7798895835876465
 9151.0 4.927237510681152
 9161.0 4.741527080535889
 9171.0 4.873449802398682
 9181.0 4.826074123382568
 9191.0 4.796638011932373
 9201.0 4.886831283569336
 9211.0 4.760688781738281
 9221.0 4.913520336151123
 9231.0 4.734935283660889
 9241.0 4.767604827880859
 9251.0 4.856749534606934
 9261.0 4.818120002746582
 9271.0 4.9839301109313965
 9281.0 4.878427505493164
 9291.0 4.887468338012695
 9301.0 4.789859294891357
 9311.0 4.625785827636719
 9321.0 4.8488311767578125
 9331.0 4.779940128326416
 9341.0 4.960667610168457
 9351.0 4.819377422332764
 9361.0 4.806985855102539
 9371.0 4.7872185707092285
 9381.0 4.678386211395264
 9391.0 4.910728454589844
 9401.0 4.786184787750244
 9411.0 4.794335842132568
 9421.0 4.864804744720459
 9431.0 4.702870845794678
 9441.0 4.6861891746521
 9451.0 4.759942531585693
 9461.0 4.608384609222412
 9471.0 4.9401445388793945
 9481.0 4.712880611419678
 9491.0 4.686925411224365
 9501.0 4.522590637207031
 9511.0 4.954105854034424
 9521.0 4.639340400695801
 9531.0 4.386800765991211
 9541.0 4.782202243804932
 9551.0 4.824126720428467
 9561.0 4.586848258972168
 9571.0 4.795288562774658
 9581.0 4.850955486297607
 9591.0 4.980666637420654
 9601.0 4.515096187591553
 9611.0 4.756005764007568
 9621.0 4.748886585235596
 9631.0 4.862401008605957
 9641.0 4.791426181793213
 9651.0 4.775192737579346
 9661.0 4.777783393859863
 9671.0 4.825135231018066
 9681.0 4.709588527679443
 9691.0 4.829071044921875
 9701.0 4.838268280029297
 9711.0 4.827706336975098
 9721.0 4.939453125
 9731.0 4.7931694984436035
 9741.0 4.696713447570801
 9751.0 4.606700420379639
 9761.0 4.606304168701172
 9771.0 4.706061840057373
 9781.0 4.810868740081787
 9791.0 4.766569137573242
 9801.0 4.778204441070557
 9811.0 4.885219097137451
 9821.0 5.008975505828857
 9831.0 4.79538106918335
 9841.0 4.723198413848877
 9851.0 4.864915370941162
 9861.0 4.700725078582764
 9871.0 4.754822254180908
 9881.0 4.680264472961426
 9891.0 4.8726630210876465
 9901.0 4.655608654022217
 9911.0 4.832263946533203
 9921.0 4.741426944732666
 9931.0 4.559352397918701
 9941.0 4.63491153717041
 9951.0 4.976642608642578
 9961.0 4.832050323486328
 9971.0 4.673376560211182
 9981.0 4.667799472808838
 9991.0 4.918315410614014
 10001.0 4.877298355102539
 10011.0 4.627604007720947
 10021.0 5.007137298583984
 10031.0 4.6875834465026855
 10041.0 4.77134895324707
 10051.0 4.9225850105285645
 10061.0 4.871419429779053
 10071.0 4.7844390869140625
 10081.0 4.7304253578186035
 10091.0 4.527404308319092
 10101.0 4.679725170135498
 10111.0 4.757144451141357
 10121.0 4.904402256011963
 10131.0 4.743261337280273
 10141.0 4.785403728485107
 10151.0 4.971947193145752
 10161.0 4.920417308807373
 10171.0 4.649434566497803
 10181.0 4.826381683349609
 10191.0 4.796922206878662
 10201.0 4.756623268127441
 10211.0 4.608397006988525
 10221.0 4.667926788330078
 10231.0 4.618093967437744
 10241.0 4.532260417938232
 10251.0 4.930126190185547
 10261.0 4.747621059417725
 10271.0 4.849883079528809
 10281.0 4.7840471267700195
 10291.0 4.645683288574219
 10301.0 4.914798736572266
 10311.0 4.747023582458496
 10321.0 4.984080791473389
 10331.0 4.8534770011901855
 10341.0 4.6333088874816895
 10351.0 4.638115882873535
 10361.0 4.926661968231201
 10371.0 4.812891483306885
 10381.0 4.7128448486328125
 10391.0 4.708297252655029
 10401.0 4.675456523895264
 10411.0 4.5505900382995605
 10421.0 4.908097743988037
 10431.0 5.022834300994873
 10441.0 4.850562572479248
 10451.0 5.183579444885254
 10461.0 4.881721496582031
 10471.0 4.719823360443115
 10481.0 4.8081889152526855
 10491.0 4.631422519683838
 10501.0 4.7797698974609375
 10511.0 4.779711723327637
 10521.0 4.819886684417725
 10531.0 4.865669250488281
 10541.0 4.5653204917907715
 10551.0 4.787913799285889
 10561.0 4.641335964202881
 10571.0 4.676178932189941
 10581.0 4.644511699676514
 10591.0 4.934966564178467
 10601.0 4.849969863891602
 10611.0 4.91412878036499
 10621.0 4.8440985679626465
 10631.0 4.701101779937744
 10641.0 4.753053188323975
 10651.0 4.784714221954346
 10661.0 4.874143123626709
 10671.0 5.011914253234863
 10681.0 4.847517967224121
 10691.0 4.602527141571045
 10701.0 4.682802677154541
 10711.0 4.726264476776123
 10721.0 4.792181015014648
 10731.0 4.8551530838012695
 10741.0 4.888515472412109
 10751.0 4.680272579193115
 10761.0 4.748658180236816
 10771.0 4.7170305252075195
 10781.0 4.701184272766113
 10791.0 4.757549285888672
 10801.0 4.699398994445801
 10811.0 4.6074347496032715
 10821.0 4.852624416351318
 10831.0 4.55048131942749
 10841.0 4.6916279792785645
 10851.0 4.6784563064575195
 10861.0 4.801136016845703
 10871.0 4.808933258056641
 10881.0 4.65631628036499
 10891.0 4.886648178100586
 10901.0 4.888134956359863
 10911.0 4.689862251281738
 10921.0 4.802957057952881
 10931.0 4.616825580596924
 10941.0 4.9701433181762695
 10951.0 4.9311747550964355
 10961.0 4.7333664894104
 10971.0 4.7139410972595215
 10981.0 4.612295150756836
 10991.0 4.681151866912842
 11001.0 4.822462558746338
 11011.0 4.811837673187256
 11021.0 4.876790523529053
 11031.0 4.727142810821533
 11041.0 4.844541072845459
 11051.0 4.747628211975098
 11061.0 4.716986179351807
 11071.0 4.768596172332764
 11081.0 4.637977123260498
 11091.0 5.0126237869262695
 11101.0 4.752377986907959
 11111.0 4.766839504241943
 11121.0 4.690985202789307
 11131.0 5.0082597732543945
 11141.0 4.728325843811035
 11151.0 4.7246880531311035
 11161.0 4.61764669418335
 11171.0 4.806254863739014
 11181.0 4.713896751403809
 11191.0 4.512335300445557
 11201.0 4.93146276473999
 11211.0 4.908487796783447
 11221.0 4.681728363037109
 11231.0 4.832740306854248
 11241.0 4.691844463348389
 11251.0 4.847138404846191
 11261.0 4.7507500648498535
 11271.0 4.690918922424316
 11281.0 4.965065002441406
 11291.0 4.725134372711182
 11301.0 4.7690958976745605
 11311.0 4.777899265289307
 11321.0 4.800623893737793
 11331.0 4.67823600769043
 11341.0 4.989037036895752
 11351.0 4.628119945526123
 11361.0 4.724564552307129
 11371.0 4.706982135772705
 11381.0 4.823436737060547
 11391.0 4.595517635345459
 11401.0 4.576747894287109
 11411.0 4.900068759918213
 11421.0 4.657176971435547
 11431.0 4.921663761138916
 11441.0 4.496898651123047
 11451.0 4.680080413818359
 11461.0 4.811372756958008
 11471.0 4.591560363769531
 11481.0 4.7907562255859375
 11491.0 4.718424320220947
 11501.0 4.584698677062988
 11511.0 4.88692569732666
 11521.0 4.633586883544922
 11531.0 4.839791774749756
 11541.0 4.9861159324646
 11551.0 4.686197757720947
 11561.0 4.636466979980469
 11571.0 4.763309001922607
 11581.0 4.790220737457275
 11591.0 4.868163585662842
 11601.0 4.795696258544922
 11611.0 4.650688171386719
 11621.0 4.6273579597473145
 11631.0 4.811960697174072
 11641.0 4.702940464019775
 11651.0 4.7906174659729
 11661.0 4.706157207489014
 11671.0 4.902279853820801
 11681.0 4.499552249908447
 11691.0 4.843215465545654
 11701.0 4.7480998039245605
 11711.0 4.74599027633667
 11721.0 4.837166786193848
 11731.0 4.832376003265381
 11741.0 4.807467937469482
 11751.0 4.798824787139893
 11761.0 4.634607315063477
 11771.0 4.777999401092529
 11781.0 4.61530876159668
 11791.0 4.7321624755859375
 11801.0 4.62844181060791
 11811.0 4.671342849731445
 11821.0 4.762845039367676
 11831.0 4.535775184631348
 11841.0 4.825729846954346
 11851.0 4.8601908683776855
 11861.0 5.0074591636657715
 11871.0 4.646956920623779
 11881.0 4.785187721252441
 11891.0 4.737224102020264
 11901.0 4.844130992889404
 11911.0 4.633785724639893
 11921.0 4.780320167541504
 11931.0 4.879699230194092
 11941.0 4.920978546142578
 11951.0 4.862656593322754
 11961.0 4.7686076164245605
 11971.0 4.5838799476623535
 11981.0 4.71795654296875
 11991.0 4.813731670379639
 12001.0 4.7174177169799805
 12011.0 4.727830410003662
 12021.0 4.8197197914123535
 12031.0 4.7612738609313965
 12041.0 4.581488132476807
 12051.0 4.643606185913086
 12061.0 4.803966045379639
 12071.0 4.727311134338379
 12081.0 4.712785243988037
 12091.0 4.833667278289795
 12101.0 4.512990474700928
 12111.0 4.736112117767334
 12121.0 4.879486083984375
 12131.0 4.811156272888184
 12141.0 4.6954026222229
 12151.0 4.620711803436279
 12161.0 4.710768222808838
 12171.0 4.707317352294922
 12181.0 4.756764888763428
 12191.0 4.581031799316406
 12201.0 4.848418712615967
 12211.0 4.720479488372803
 12221.0 4.68143892288208
 12231.0 4.6902546882629395
 12241.0 4.840494632720947
 12251.0 4.494511127471924
 12261.0 4.77514123916626
 12271.0 4.841085910797119
 12281.0 4.890129089355469
 12291.0 4.625575542449951
 12301.0 4.537544250488281
 12311.0 4.9051713943481445
 12321.0 4.675606727600098
 12331.0 4.909636974334717
 12341.0 4.8240647315979
 12351.0 4.769755840301514
 12361.0 4.868582248687744
 12371.0 4.613610744476318
 12381.0 4.884454250335693
 12391.0 4.826916694641113
 12401.0 4.685420036315918
 12411.0 4.82111120223999
 12421.0 4.820089817047119
 12431.0 4.537658214569092
 12441.0 4.801400661468506
 12451.0 4.772214412689209
 12461.0 4.854849338531494
 12471.0 4.6342973709106445
 12481.0 4.6074419021606445
 12491.0 4.766969680786133
 12501.0 4.738675594329834
 12511.0 4.723701000213623
 12521.0 4.68164587020874
 12531.0 4.6296796798706055
 12541.0 4.586461544036865
 12551.0 4.762342929840088
 12561.0 4.713639736175537
 12571.0 4.700653076171875
 12581.0 4.952921390533447
 12591.0 4.734051704406738
 12601.0 4.700097560882568
 12611.0 4.665369033813477
 12621.0 4.8236308097839355
 12631.0 4.766685485839844
 12641.0 4.8725786209106445
 12651.0 4.801644802093506
 12661.0 4.928447246551514
 12671.0 4.824430465698242
 12681.0 4.839025020599365
 12691.0 4.639690399169922
 12701.0 4.830852508544922
 12711.0 4.8011474609375
 12721.0 5.051816940307617
 12731.0 4.660454750061035
 12741.0 4.806199550628662
 12751.0 4.65691614151001
 12761.0 4.7392168045043945
 12771.0 4.527894496917725
 12781.0 4.535951137542725
 12791.0 4.735102653503418
 12801.0 4.729220867156982
 12811.0 4.844058513641357
 12821.0 4.376399040222168
 12831.0 4.63045597076416
 12841.0 4.605356216430664
 12851.0 4.82544469833374
 12861.0 4.730756759643555
 12871.0 4.742262363433838
 12881.0 4.773167133331299
 12891.0 4.816841125488281
 12901.0 4.773540019989014
 12911.0 4.8114800453186035
 12921.0 4.765025615692139
 12931.0 4.629495143890381
 12941.0 4.797062397003174
 12951.0 4.642408847808838
 12961.0 4.450083255767822
 12971.0 4.683394908905029
 12981.0 4.695876598358154
 12991.0 4.6333208084106445
 13001.0 4.716893196105957
 13011.0 4.750529766082764
 13021.0 4.699941635131836
 13031.0 4.744443893432617
 13041.0 4.571152687072754
 13051.0 4.712988376617432
 13061.0 4.7051801681518555
 13071.0 4.880746841430664
 13081.0 4.624946594238281
 13091.0 4.554362773895264
 13101.0 4.712102890014648
 13111.0 4.789727687835693
 13121.0 4.603240966796875
 13131.0 4.727169990539551
 13141.0 4.774319171905518
 13151.0 4.645444393157959
 13161.0 4.601039886474609
 13171.0 4.571572780609131
 13181.0 4.702031135559082
 13191.0 4.784951686859131
 13201.0 4.7740302085876465
 13211.0 4.580523490905762
 13221.0 4.606713771820068
 13231.0 4.857227325439453
 13241.0 4.790804386138916
 13251.0 4.702826023101807
 13261.0 4.63427734375
 13271.0 4.78834342956543
 13281.0 4.623837947845459
 13291.0 4.866401195526123
 13301.0 4.628457069396973
 13311.0 4.980809688568115
 13321.0 4.621223449707031
 13331.0 4.621978282928467
 13341.0 4.738598346710205
 13351.0 4.672585964202881
 13361.0 4.940967559814453
 13371.0 5.004227638244629
 13381.0 4.748955249786377
 13391.0 4.731846809387207
 13401.0 4.744284629821777
 13411.0 4.949742317199707
 13421.0 4.526265621185303
 13431.0 4.909355163574219
 13441.0 4.9095001220703125
 13451.0 4.917348384857178
 13461.0 4.835946559906006
 13471.0 4.820301055908203
 13481.0 4.976337909698486
 13491.0 4.748685359954834
 13501.0 4.7362494468688965
 13511.0 4.6574931144714355
 13521.0 4.672924041748047
 13531.0 4.961369514465332
 13541.0 4.784902095794678
 13551.0 4.7584757804870605
 13561.0 4.646071910858154
 13571.0 4.770738124847412
 13581.0 4.910489559173584
 13591.0 4.560521602630615
 13601.0 4.840178489685059
 13611.0 4.622098445892334
 13621.0 4.551332950592041
 13631.0 4.924664497375488
 13641.0 4.742543697357178
 13651.0 4.49096155166626
 13661.0 4.819838047027588
 13671.0 4.781917095184326
 13681.0 4.683620452880859
 13691.0 4.775946140289307
 13701.0 4.76922607421875
 13711.0 4.655822277069092
 13721.0 4.753782749176025
 13731.0 4.672618865966797
 13741.0 4.689197540283203
 13751.0 5.061959743499756
 13761.0 4.571483135223389
 13771.0 4.708634853363037
 13781.0 4.5816650390625
 13791.0 4.626715183258057
 13801.0 4.735752105712891
 13811.0 4.649320602416992
 13821.0 4.7483744621276855
 13831.0 4.7371087074279785
 13841.0 4.604087829589844
 13851.0 4.5383219718933105
 13861.0 4.8459343910217285
 13871.0 5.161733150482178
 13881.0 4.624034881591797
 13891.0 4.840725898742676
 13901.0 4.796506404876709
 13911.0 4.820456027984619
 13921.0 4.675504207611084
 13931.0 4.637328147888184
 13941.0 4.760300636291504
 13951.0 4.935920238494873
 13961.0 4.865220069885254
 13971.0 4.602799892425537
 13981.0 4.649276256561279
 13991.0 4.751258373260498
 14001.0 4.604884624481201
 14011.0 4.767035484313965
 14021.0 4.727804660797119
 14031.0 4.510278701782227
 14041.0 4.606156826019287
 14051.0 4.804673671722412
 14061.0 4.703553676605225
 14071.0 4.5871968269348145
 14081.0 4.779155254364014
 14091.0 4.887071132659912
 14101.0 4.65871524810791
 14111.0 4.653764247894287
 14121.0 4.705206394195557
 14131.0 4.547351360321045
 14141.0 4.677472114562988
 14151.0 4.711150646209717
 14161.0 4.6698737144470215
 14171.0 4.563952922821045
 14181.0 4.957976818084717
 14191.0 4.6372971534729
 14201.0 5.099025726318359
 14211.0 4.5392632484436035
 14221.0 4.7743096351623535
 14231.0 4.682575702667236
 14241.0 4.778618335723877
 14251.0 4.662179470062256
 14261.0 4.6192169189453125
 14271.0 4.654400825500488
 14281.0 4.941867351531982
 14291.0 4.5032572746276855
 14301.0 4.692788600921631
 14311.0 4.673583507537842
 14321.0 4.65487813949585
 14331.0 4.949390411376953
 14341.0 4.692271709442139
 14351.0 4.597232341766357
 14361.0 4.702268123626709
 14371.0 4.828145503997803
 14381.0 4.84804630279541
 14391.0 5.097967624664307
 14401.0 4.741915225982666
 14411.0 4.8892412185668945
 14421.0 4.685286045074463
 14431.0 5.065377712249756
 14441.0 4.590169429779053
 14451.0 4.8073296546936035
 14461.0 4.536166667938232
 14471.0 5.00842809677124
 14481.0 4.641414165496826
 14491.0 4.730102062225342
 14501.0 4.596147060394287
 14511.0 4.4689483642578125
 14521.0 4.699367046356201
 14531.0 4.718001365661621
 14541.0 4.98331356048584
 14551.0 4.584432601928711
 14561.0 4.806623458862305
 14571.0 4.727906703948975
 14581.0 4.84958028793335
 14591.0 4.801919937133789
 14601.0 4.736396312713623
 14611.0 4.919135570526123
 14621.0 4.843031406402588
 14631.0 4.519681453704834
 14641.0 4.9021124839782715
 14651.0 4.567586421966553
 14661.0 4.826072692871094
 14671.0 4.736634254455566
 14681.0 4.745070457458496
 14691.0 4.776503562927246
 14701.0 4.61100959777832
 14711.0 4.5657267570495605
 14721.0 4.652894020080566
 14731.0 4.652268886566162
 14741.0 4.639343738555908
 14751.0 4.922123432159424
 14761.0 4.464317798614502
 14771.0 4.842077732086182
 14781.0 4.738522529602051
 14791.0 4.756136417388916
 14801.0 4.635980129241943
 14811.0 4.928546905517578
 14821.0 4.695655345916748
 14831.0 4.5393805503845215
 14841.0 4.859717845916748
 14851.0 4.882117748260498
 14861.0 4.962203502655029
 14871.0 4.610289096832275
 14881.0 4.76580810546875
 14891.0 4.526384353637695
 14901.0 4.5076727867126465
 14911.0 4.902044773101807
 14921.0 4.7119574546813965
 14931.0 4.672410488128662
 14941.0 4.771396636962891
 14951.0 4.8113250732421875
 14961.0 4.684883117675781
 14971.0 4.469888210296631
 14981.0 4.66183614730835
 14991.0 4.654176235198975


==> result_figures/data_loss/impairment_loss.txt <==
 1.0 10.432883262634277
 11.0 10.702427864074707
 21.0 10.618659019470215
 31.0 10.47153377532959
 41.0 10.56777572631836
 51.0 10.11357593536377
 61.0 10.093371391296387
 71.0 10.016139030456543
 81.0 9.751829147338867
 91.0 9.70573902130127
 101.0 9.321969032287598
 111.0 9.1849946975708
 121.0 8.894986152648926
 131.0 8.489391326904297
 141.0 8.01091480255127
 151.0 7.91396951675415
 161.0 7.5758280754089355
 171.0 7.000670909881592
 181.0 6.608990669250488
 191.0 6.3552141189575195
 201.0 6.119716644287109
 211.0 5.738597869873047
 221.0 5.807605743408203
 231.0 5.211673259735107
 241.0 4.972165584564209
 251.0 4.726480007171631
 261.0 4.6835222244262695
 271.0 4.269218444824219
 281.0 4.207329750061035
 291.0 4.1664323806762695
 301.0 3.8259313106536865
 311.0 3.516561985015869
 321.0 3.3736767768859863
 331.0 3.240953207015991
 341.0 3.2375543117523193
 351.0 3.0432488918304443
 361.0 3.013597011566162
 371.0 3.1205031871795654
 381.0 2.8758111000061035
 391.0 2.745328903198242
 401.0 2.9074923992156982
 411.0 2.6058967113494873
 421.0 2.782661199569702
 431.0 2.702669382095337
 441.0 2.586341142654419
 451.0 2.7337307929992676
 461.0 2.722590208053589
 471.0 2.8532981872558594
 481.0 2.6170120239257812
 491.0 2.6625168323516846
 501.0 2.771585702896118
 511.0 2.7895381450653076
 521.0 2.754723310470581
 531.0 2.689481019973755
 541.0 2.612572431564331
 551.0 2.9303109645843506
 561.0 2.821603536605835
 571.0 2.7923312187194824
 581.0 2.7654786109924316
 591.0 2.620680570602417
 601.0 2.7131478786468506
 611.0 2.685264825820923
 621.0 2.6408886909484863
 631.0 2.7204742431640625
 641.0 2.823336362838745
 651.0 2.652057409286499
 661.0 2.533597230911255
 671.0 2.4803454875946045
 681.0 2.84155535697937
 691.0 2.816960573196411
 701.0 2.797070264816284
 711.0 2.832453489303589
 721.0 2.640655517578125
 731.0 2.7923245429992676
 741.0 2.714404582977295
 751.0 2.684088706970215
 761.0 2.572949171066284
 771.0 2.5349700450897217
 781.0 2.603910207748413
 791.0 2.6250369548797607
 801.0 2.6938207149505615
 811.0 2.6032094955444336
 821.0 2.5506696701049805
 831.0 2.7791104316711426
 841.0 2.889259099960327
 851.0 2.775597095489502
 861.0 2.673038959503174
 871.0 2.799058198928833
 881.0 2.657747983932495
 891.0 2.5985968112945557
 901.0 2.7552669048309326
 911.0 2.6299359798431396
 921.0 2.768909454345703
 931.0 2.6478068828582764
 941.0 2.609248161315918
 951.0 2.6495676040649414
 961.0 2.7723701000213623
 971.0 2.7534587383270264
 981.0 2.531588077545166
 991.0 2.4782333374023438
 1001.0 2.666654348373413
 1011.0 2.7093453407287598
 1021.0 2.812586545944214
 1031.0 2.5341784954071045
 1041.0 2.7322256565093994
 1051.0 2.7056262493133545
 1061.0 2.7472355365753174
 1071.0 2.632824659347534
 1081.0 2.7380287647247314
 1091.0 2.8310720920562744
 1101.0 2.7803022861480713
 1111.0 2.737844228744507
 1121.0 2.593437671661377
 1131.0 2.614035129547119
 1141.0 2.667444944381714
 1151.0 2.6085259914398193
 1161.0 2.6404521465301514
 1171.0 2.775254011154175
 1181.0 2.6549136638641357
 1191.0 2.6289865970611572
 1201.0 2.677400588989258
 1211.0 2.6065409183502197
 1221.0 2.751150608062744
 1231.0 2.672590732574463
 1241.0 2.669706106185913
 1251.0 2.607299566268921
 1261.0 2.773918867111206
 1271.0 2.6244213581085205
 1281.0 2.6699893474578857
 1291.0 2.7693161964416504
 1301.0 2.6894397735595703
 1311.0 2.464769124984741
 1321.0 2.596884250640869
 1331.0 2.838120698928833
 1341.0 2.678377151489258
 1351.0 2.681788921356201
 1361.0 2.5689809322357178
 1371.0 2.5335912704467773
 1381.0 2.6666834354400635
 1391.0 2.8246843814849854
 1401.0 2.588362693786621
 1411.0 2.5821120738983154
 1421.0 2.822277784347534
 1431.0 2.752814769744873
 1441.0 2.808300256729126
 1451.0 2.5051686763763428
 1461.0 2.697077512741089
 1471.0 2.6989643573760986
 1481.0 2.6386256217956543
 1491.0 2.8312294483184814
 1501.0 2.7394423484802246
 1511.0 2.691462278366089
 1521.0 2.6777026653289795
 1531.0 2.613464117050171
 1541.0 2.6518216133117676
 1551.0 2.663944721221924
 1561.0 2.773090362548828
 1571.0 2.7207775115966797
 1581.0 2.624324083328247
 1591.0 2.7181332111358643
 1601.0 2.666672468185425
 1611.0 2.5668039321899414
 1621.0 2.7367191314697266
 1631.0 2.916644811630249
 1641.0 2.7004554271698
 1651.0 2.6181321144104004
 1661.0 2.7942349910736084
 1671.0 2.5697169303894043
 1681.0 2.676685333251953
 1691.0 2.5336761474609375
 1701.0 2.6347103118896484
 1711.0 2.67699933052063
 1721.0 2.688514471054077
 1731.0 2.7639777660369873
 1741.0 2.7243478298187256
 1751.0 2.6608903408050537
 1761.0 2.59809947013855
 1771.0 2.5261104106903076
 1781.0 2.7412946224212646
 1791.0 2.414231538772583
 1801.0 2.5366199016571045
 1811.0 2.598965644836426
 1821.0 2.6600887775421143
 1831.0 2.7235515117645264
 1841.0 2.721376419067383
 1851.0 2.563091278076172
 1861.0 2.7595393657684326
 1871.0 2.675474166870117
 1881.0 2.786604642868042
 1891.0 2.7341275215148926
 1901.0 2.863947629928589
 1911.0 2.4903926849365234
 1921.0 2.915278434753418
 1931.0 2.7074191570281982
 1941.0 2.7544052600860596
 1951.0 2.6257076263427734
 1961.0 2.702659845352173
 1971.0 2.6712262630462646
 1981.0 2.6391284465789795
 1991.0 2.5196290016174316
 2001.0 2.5455315113067627
 2011.0 2.7938385009765625
 2021.0 2.8043692111968994
 2031.0 2.663005828857422
 2041.0 2.634155035018921
 2051.0 2.738051652908325
 2061.0 2.8092305660247803
 2071.0 2.5846779346466064
 2081.0 2.7301297187805176
 2091.0 2.6647915840148926
 2101.0 2.740601062774658
 2111.0 2.687331438064575
 2121.0 2.5666489601135254
 2131.0 2.7966651916503906
 2141.0 2.6081275939941406
 2151.0 2.6955888271331787
 2161.0 2.7200570106506348
 2171.0 2.657846689224243
 2181.0 2.839529514312744
 2191.0 2.7356269359588623
 2201.0 2.8113749027252197
 2211.0 2.7002041339874268
 2221.0 2.6781234741210938
 2231.0 2.6841793060302734
 2241.0 2.8431975841522217
 2251.0 2.7187013626098633
 2261.0 2.755272388458252
 2271.0 2.704172134399414
 2281.0 2.643282651901245
 2291.0 2.8178954124450684
 2301.0 2.8553149700164795
 2311.0 2.523693799972534
 2321.0 2.590646743774414
 2331.0 2.7094266414642334
 2341.0 2.7379353046417236
 2351.0 2.659576654434204
 2361.0 2.71368670463562
 2371.0 2.6011664867401123
 2381.0 2.7128379344940186
 2391.0 2.7586734294891357
 2401.0 2.5920426845550537
 2411.0 2.8044707775115967
 2421.0 2.5794975757598877
 2431.0 2.8451247215270996
 2441.0 2.6634292602539062
 2451.0 2.7415716648101807
 2461.0 2.6511991024017334
 2471.0 2.9186205863952637
 2481.0 2.667849063873291
 2491.0 2.740769147872925
 2501.0 2.690582275390625
 2511.0 2.887993335723877
 2521.0 2.6832222938537598
 2531.0 2.689851760864258
 2541.0 2.700962781906128
 2551.0 2.8156344890594482
 2561.0 2.634575605392456
 2571.0 2.674316167831421
 2581.0 2.669495105743408
 2591.0 2.7364280223846436
 2601.0 2.827558755874634
 2611.0 2.5689589977264404
 2621.0 2.7191720008850098
 2631.0 2.6628761291503906
 2641.0 2.7294094562530518
 2651.0 2.969770908355713
 2661.0 2.706390142440796
 2671.0 2.801506996154785
 2681.0 2.6995959281921387
 2691.0 2.6503090858459473
 2701.0 2.7229485511779785
 2711.0 2.779212474822998
 2721.0 2.7863214015960693
 2731.0 2.72416353225708
 2741.0 2.5014405250549316
 2751.0 2.836817502975464
 2761.0 2.6048591136932373
 2771.0 2.725050687789917
 2781.0 2.6757283210754395
 2791.0 2.6704742908477783
 2801.0 2.7368621826171875
 2811.0 2.7201151847839355
 2821.0 2.7515151500701904
 2831.0 2.5458505153656006
 2841.0 2.7639904022216797
 2851.0 2.571119785308838
 2861.0 2.542691946029663
 2871.0 2.659370183944702
 2881.0 2.5447561740875244
 2891.0 2.8133771419525146
 2901.0 2.6485135555267334
 2911.0 2.712555408477783
 2921.0 2.652632236480713
 2931.0 2.609734058380127
 2941.0 2.70804762840271
 2951.0 2.70792818069458
 2961.0 2.708256244659424
 2971.0 2.812220573425293
 2981.0 2.891403913497925
 2991.0 2.607424020767212
 3001.0 2.675938367843628
 3011.0 2.716832399368286
 3021.0 2.7250640392303467
 3031.0 2.695871114730835
 3041.0 2.843587636947632
 3051.0 2.7105448246002197
 3061.0 2.67317271232605
 3071.0 2.7806406021118164
 3081.0 2.6160151958465576
 3091.0 2.777118444442749
 3101.0 2.7274818420410156
 3111.0 2.6044671535491943
 3121.0 2.680907964706421
 3131.0 2.6746671199798584
 3141.0 2.6524782180786133
 3151.0 2.819465398788452
 3161.0 2.7742276191711426
 3171.0 2.588257312774658
 3181.0 2.6430411338806152
 3191.0 2.646697998046875
 3201.0 2.627426862716675
 3211.0 2.6555721759796143
 3221.0 2.493750810623169
 3231.0 2.647317886352539
 3241.0 2.7476699352264404
 3251.0 2.471121311187744
 3261.0 2.5384767055511475
 3271.0 2.570375680923462
 3281.0 2.7488021850585938
 3291.0 2.618701696395874
 3301.0 2.798891067504883
 3311.0 2.7115345001220703
 3321.0 2.6699960231781006
 3331.0 2.6607863903045654
 3341.0 2.727452278137207
 3351.0 2.706246852874756
 3361.0 2.6314239501953125
 3371.0 2.682753562927246
 3381.0 2.7307026386260986
 3391.0 2.5963118076324463
 3401.0 2.541123151779175
 3411.0 2.710578680038452
 3421.0 2.628347635269165
 3431.0 2.801129102706909
 3441.0 2.6893250942230225
 3451.0 2.649545669555664
 3461.0 2.755626678466797
 3471.0 2.842677354812622
 3481.0 2.671429395675659
 3491.0 2.7879154682159424
 3501.0 2.7460975646972656
 3511.0 2.696849822998047
 3521.0 2.6571671962738037
 3531.0 2.530655860900879
 3541.0 2.5455613136291504
 3551.0 2.5867691040039062
 3561.0 2.728926181793213
 3571.0 2.574889659881592
 3581.0 2.674298048019409
 3591.0 2.6562087535858154
 3601.0 2.501891613006592
 3611.0 2.779109001159668
 3621.0 2.7430830001831055
 3631.0 2.696953296661377
 3641.0 2.7089643478393555
 3651.0 2.640645980834961
 3661.0 2.5785610675811768
 3671.0 2.614682912826538
 3681.0 2.733919858932495
 3691.0 2.7533719539642334
 3701.0 2.6923463344573975
 3711.0 2.5620102882385254
 3721.0 2.6603336334228516
 3731.0 2.713550329208374
 3741.0 2.79364275932312
 3751.0 2.71386456489563
 3761.0 2.674046277999878
 3771.0 2.6473395824432373
 3781.0 2.7614972591400146
 3791.0 2.712716817855835
 3801.0 2.8277640342712402
 3811.0 2.6163434982299805
 3821.0 2.663940191268921
 3831.0 2.625943183898926
 3841.0 2.644912004470825
 3851.0 2.5765633583068848
 3861.0 2.72935152053833
 3871.0 2.657276153564453
 3881.0 2.7053189277648926
 3891.0 2.636064052581787
 3901.0 2.7316577434539795
 3911.0 2.5653445720672607
 3921.0 2.749016284942627
 3931.0 2.5260159969329834
 3941.0 2.778594970703125
 3951.0 2.7088801860809326
 3961.0 2.830315351486206
 3971.0 2.4704978466033936
 3981.0 2.823899745941162
 3991.0 2.757619857788086
 4001.0 2.6404309272766113
 4011.0 2.9021708965301514
 4021.0 2.6965367794036865
 4031.0 2.6473641395568848
 4041.0 2.8461506366729736
 4051.0 2.589653253555298
 4061.0 2.4930317401885986
 4071.0 2.722132921218872
 4081.0 2.812063694000244
 4091.0 2.7392795085906982
 4101.0 2.709078550338745
 4111.0 2.6348607540130615
 4121.0 2.678102493286133
 4131.0 2.6219825744628906
 4141.0 2.7171952724456787
 4151.0 2.719653844833374
 4161.0 2.68083119392395
 4171.0 2.6896393299102783
 4181.0 2.616891860961914
 4191.0 2.6001718044281006
 4201.0 2.761504888534546
 4211.0 2.774601697921753
 4221.0 2.739492177963257
 4231.0 2.793466329574585
 4241.0 2.657569169998169
 4251.0 2.6121318340301514
 4261.0 2.604962110519409
 4271.0 2.636840343475342
 4281.0 2.875325918197632
 4291.0 2.786611318588257
 4301.0 2.7649219036102295
 4311.0 2.605806827545166
 4321.0 2.6567771434783936
 4331.0 2.683255434036255
 4341.0 2.749471426010132
 4351.0 2.761444568634033
 4361.0 2.7655763626098633
 4371.0 2.7703263759613037
 4381.0 2.5776350498199463
 4391.0 2.756488561630249
 4401.0 2.7698864936828613
 4411.0 2.5086915493011475
 4421.0 2.4796197414398193
 4431.0 2.620006799697876
 4441.0 2.5806703567504883
 4451.0 2.695499897003174
 4461.0 2.6810142993927
 4471.0 2.600529432296753
 4481.0 2.8497989177703857
 4491.0 2.589296340942383
 4501.0 2.618690252304077
 4511.0 2.616711378097534
 4521.0 2.6743385791778564
 4531.0 2.7651946544647217
 4541.0 2.615025281906128
 4551.0 2.6424853801727295
 4561.0 2.6993072032928467
 4571.0 2.6806886196136475
 4581.0 2.824906587600708
 4591.0 2.8456778526306152
 4601.0 2.8642945289611816
 4611.0 2.712066411972046
 4621.0 2.8547916412353516
 4631.0 2.6259419918060303
 4641.0 2.804500102996826
 4651.0 2.560262441635132
 4661.0 2.5743799209594727
 4671.0 2.695510149002075
 4681.0 2.578953504562378
 4691.0 2.677757740020752
 4701.0 2.921355724334717
 4711.0 2.7458438873291016
 4721.0 2.607499837875366
 4731.0 2.5991477966308594
 4741.0 2.545337438583374
 4751.0 2.646672010421753
 4761.0 2.8086397647857666
 4771.0 2.6547253131866455
 4781.0 2.8138415813446045
 4791.0 2.6896018981933594
 4801.0 2.6339457035064697
 4811.0 2.677288293838501
 4821.0 2.716853618621826
 4831.0 2.6388938426971436
 4841.0 2.7076094150543213
 4851.0 2.6662890911102295
 4861.0 2.6978578567504883
 4871.0 2.72119140625
 4881.0 2.601062059402466
 4891.0 2.5203404426574707
 4901.0 2.79984712600708
 4911.0 2.6717541217803955
 4921.0 2.7096848487854004
 4931.0 2.692826986312866
 4941.0 2.6049909591674805
 4951.0 2.769031286239624
 4961.0 2.699050188064575
 4971.0 2.588203191757202
 4981.0 2.6377620697021484
 4991.0 2.8074681758880615
 5001.0 2.6421031951904297
 5011.0 2.736675262451172
 5021.0 2.700859785079956
 5031.0 2.5699005126953125
 5041.0 2.6242215633392334
 5051.0 2.771169662475586
 5061.0 2.735846519470215
 5071.0 2.5705769062042236
 5081.0 2.7993130683898926
 5091.0 2.6907970905303955
 5101.0 2.725562810897827
 5111.0 2.689239263534546
 5121.0 2.6830379962921143
 5131.0 2.6251583099365234
 5141.0 2.7437784671783447
 5151.0 2.6906917095184326
 5161.0 2.7456119060516357
 5171.0 2.6990890502929688
 5181.0 2.6611032485961914
 5191.0 2.7555575370788574
 5201.0 2.623267650604248
 5211.0 2.6996304988861084
 5221.0 2.7517683506011963
 5231.0 2.8132894039154053
 5241.0 2.6180531978607178
 5251.0 2.7316219806671143
 5261.0 2.5421886444091797
 5271.0 2.707815170288086
 5281.0 2.7512617111206055
 5291.0 2.6756954193115234
 5301.0 2.6281116008758545
 5311.0 2.5954394340515137
 5321.0 2.6056721210479736
 5331.0 2.6349856853485107
 5341.0 2.6447277069091797
 5351.0 2.619906425476074
 5361.0 2.6312508583068848
 5371.0 2.7435925006866455
 5381.0 2.6507480144500732
 5391.0 2.8750622272491455
 5401.0 2.645047903060913
 5411.0 2.5611531734466553
 5421.0 2.686530828475952
 5431.0 2.5620217323303223
 5441.0 2.686556339263916
 5451.0 2.8066604137420654
 5461.0 2.5013675689697266
 5471.0 2.6513419151306152
 5481.0 2.586185932159424
 5491.0 2.681723117828369
 5501.0 2.636223316192627
 5511.0 2.760627031326294
 5521.0 2.7170608043670654
 5531.0 2.806814193725586
 5541.0 2.815701723098755
 5551.0 2.640275239944458
 5561.0 2.6773900985717773
 5571.0 2.704883098602295
 5581.0 2.519894599914551
 5591.0 2.714679479598999
 5601.0 2.614370107650757
 5611.0 2.62518310546875
 5621.0 2.7030246257781982
 5631.0 2.7368218898773193
 5641.0 2.737354278564453
 5651.0 2.729872941970825
 5661.0 2.700019121170044
 5671.0 2.666612386703491
 5681.0 2.665947437286377
 5691.0 2.617021322250366
 5701.0 2.7224996089935303
 5711.0 2.607818365097046
 5721.0 2.5989279747009277
 5731.0 2.731724262237549
 5741.0 2.6711087226867676
 5751.0 2.5114848613739014
 5761.0 2.587331533432007
 5771.0 2.5080106258392334
 5781.0 2.7975411415100098
 5791.0 2.7799034118652344
 5801.0 2.6190733909606934
 5811.0 2.68420672416687
 5821.0 2.7360100746154785
 5831.0 2.703624725341797
 5841.0 2.6894371509552
 5851.0 2.4990551471710205
 5861.0 2.6918275356292725
 5871.0 2.6156558990478516
 5881.0 2.7226808071136475
 5891.0 2.6871230602264404
 5901.0 2.7459752559661865
 5911.0 2.6562507152557373
 5921.0 2.7456977367401123
 5931.0 2.9888017177581787
 5941.0 2.757556676864624
 5951.0 2.600553035736084
 5961.0 2.7476184368133545
 5971.0 2.681004762649536
 5981.0 2.7009077072143555
 5991.0 2.67346453666687
 6001.0 2.6210649013519287
 6011.0 2.724276304244995
 6021.0 2.723609209060669
 6031.0 2.7756874561309814
 6041.0 2.62807297706604
 6051.0 2.74790096282959
 6061.0 2.712555170059204
 6071.0 2.6221134662628174
 6081.0 2.826591968536377
 6091.0 2.6430509090423584
 6101.0 2.745319128036499
 6111.0 2.5770981311798096
 6121.0 2.8674838542938232
 6131.0 2.578207015991211
 6141.0 2.722900629043579
 6151.0 2.9122073650360107
 6161.0 2.849726915359497
 6171.0 2.7221174240112305
 6181.0 2.5899384021759033
 6191.0 2.688896656036377
 6201.0 2.764866590499878
 6211.0 2.7165470123291016
 6221.0 2.57356333732605
 6231.0 2.6669859886169434
 6241.0 2.656114339828491
 6251.0 2.8910276889801025
 6261.0 2.6216187477111816
 6271.0 2.710021495819092
 6281.0 2.7133681774139404
 6291.0 2.6718850135803223
 6301.0 2.688838481903076
 6311.0 2.839622974395752
 6321.0 2.5437874794006348
 6331.0 2.6810238361358643
 6341.0 2.7001442909240723
 6351.0 2.818481206893921
 6361.0 2.717548131942749
 6371.0 2.770869493484497
 6381.0 2.647216558456421
 6391.0 2.5815720558166504
 6401.0 2.755643129348755
 6411.0 2.6155781745910645
 6421.0 2.5558724403381348
 6431.0 2.6104180812835693
 6441.0 2.7972373962402344
 6451.0 2.7737972736358643
 6461.0 2.711360216140747
 6471.0 2.6145317554473877
 6481.0 2.6614060401916504
 6491.0 2.5980632305145264
 6501.0 2.529982566833496
 6511.0 2.727128267288208
 6521.0 2.731674909591675
 6531.0 2.7355220317840576
 6541.0 2.714303970336914
 6551.0 2.592130422592163
 6561.0 2.7296695709228516
 6571.0 2.6735751628875732
 6581.0 2.596482038497925
 6591.0 2.7234935760498047
 6601.0 2.6427559852600098
 6611.0 2.6271660327911377
 6621.0 2.772968053817749
 6631.0 2.7472386360168457
 6641.0 2.888272285461426
 6651.0 2.76886248588562
 6661.0 2.676003932952881
 6671.0 2.7802300453186035
 6681.0 2.8298733234405518
 6691.0 2.7002925872802734
 6701.0 2.6302504539489746
 6711.0 2.6688554286956787
 6721.0 2.759402275085449
 6731.0 2.6629669666290283
 6741.0 2.6565651893615723
 6751.0 2.8248603343963623
 6761.0 2.600623369216919
 6771.0 2.9656708240509033
 6781.0 2.83077073097229
 6791.0 2.6777966022491455
 6801.0 2.862112283706665
 6811.0 2.6307175159454346
 6821.0 2.6515252590179443
 6831.0 2.7133986949920654
 6841.0 2.5747406482696533
 6851.0 2.6040265560150146
 6861.0 2.6572391986846924
 6871.0 2.711606740951538
 6881.0 2.590498685836792
 6891.0 2.6917107105255127
 6901.0 2.6482949256896973
 6911.0 2.70176362991333
 6921.0 2.6242623329162598
 6931.0 2.4724578857421875
 6941.0 2.621624708175659
 6951.0 2.591569185256958
 6961.0 2.643998384475708
 6971.0 2.6861298084259033
 6981.0 2.817061185836792
 6991.0 2.696967601776123
 7001.0 2.670165538787842
 7011.0 2.7362024784088135
 7021.0 2.5459136962890625
 7031.0 2.548496961593628
 7041.0 2.6480207443237305
 7051.0 2.6024186611175537
 7061.0 2.6789913177490234
 7071.0 2.571521520614624
 7081.0 2.684525966644287
 7091.0 2.612786054611206
 7101.0 2.872026205062866
 7111.0 2.682025194168091
 7121.0 2.6670596599578857
 7131.0 2.628696918487549
 7141.0 2.705688953399658
 7151.0 2.655690908432007
 7161.0 2.731086492538452
 7171.0 2.800475835800171
 7181.0 2.66502046585083
 7191.0 2.5775115489959717
 7201.0 2.671078681945801
 7211.0 2.683140993118286
 7221.0 2.5726592540740967
 7231.0 2.805116653442383
 7241.0 2.608045816421509
 7251.0 2.74031138420105
 7261.0 2.814669370651245
 7271.0 2.682450294494629
 7281.0 2.6582348346710205
 7291.0 2.636340856552124
 7301.0 2.7796123027801514
 7311.0 2.707594633102417
 7321.0 2.6156253814697266
 7331.0 2.7188472747802734
 7341.0 2.5198974609375
 7351.0 2.697972059249878
 7361.0 2.701622486114502
 7371.0 2.6445062160491943
 7381.0 2.643651247024536
 7391.0 2.6090338230133057
 7401.0 2.7189011573791504
 7411.0 2.5778560638427734
 7421.0 2.5985629558563232
 7431.0 2.730437755584717
 7441.0 2.780255079269409
 7451.0 2.8569819927215576
 7461.0 2.759996175765991
 7471.0 2.642799139022827
 7481.0 2.707040786743164
 7491.0 2.759237289428711
 7501.0 2.7487094402313232
 7511.0 2.755430221557617
 7521.0 2.614276647567749
 7531.0 2.744089126586914
 7541.0 2.716986894607544
 7551.0 2.6244659423828125
 7561.0 2.8210067749023438
 7571.0 2.7780215740203857
 7581.0 2.728621006011963
 7591.0 2.653247117996216
 7601.0 2.5375258922576904
 7611.0 2.7510390281677246
 7621.0 2.8019282817840576
 7631.0 2.7739624977111816
 7641.0 2.754323720932007
 7651.0 2.7523269653320312
 7661.0 2.6581661701202393
 7671.0 2.5292482376098633
 7681.0 2.805145025253296
 7691.0 2.663809061050415
 7701.0 2.711576223373413
 7711.0 2.636597156524658
 7721.0 2.7403695583343506
 7731.0 2.5148236751556396
 7741.0 2.7724251747131348
 7751.0 2.693448305130005
 7761.0 2.6108226776123047
 7771.0 2.721283435821533
 7781.0 2.750119924545288
 7791.0 2.5769460201263428
 7801.0 2.655311346054077
 7811.0 2.6074931621551514
 7821.0 2.7868447303771973
 7831.0 2.740102529525757
 7841.0 2.6854093074798584
 7851.0 2.7142810821533203
 7861.0 2.705077886581421
 7871.0 2.6854088306427
 7881.0 2.5192456245422363
 7891.0 2.74238920211792
 7901.0 2.7007253170013428
 7911.0 2.5268332958221436
 7921.0 2.7213101387023926
 7931.0 2.6239655017852783
 7941.0 2.6248226165771484
 7951.0 2.6205060482025146
 7961.0 2.7414536476135254
 7971.0 2.597869873046875
 7981.0 2.6022777557373047
 7991.0 2.766610860824585
 8001.0 2.786350965499878
 8011.0 2.6792778968811035
 8021.0 2.648517370223999
 8031.0 2.6439809799194336
 8041.0 2.783226728439331
 8051.0 2.564633369445801
 8061.0 2.667343854904175
 8071.0 2.781822443008423
 8081.0 2.831272840499878
 8091.0 2.6385293006896973
 8101.0 2.7663352489471436
 8111.0 2.6833488941192627
 8121.0 2.7873294353485107
 8131.0 2.825685501098633
 8141.0 2.8739190101623535
 8151.0 2.560560703277588
 8161.0 2.4505672454833984
 8171.0 2.6649019718170166
 8181.0 2.644897222518921
 8191.0 2.681896924972534
 8201.0 2.705638885498047
 8211.0 2.788281202316284
 8221.0 2.5656158924102783
 8231.0 2.694378614425659
 8241.0 2.7315235137939453
 8251.0 2.719722032546997
 8261.0 2.6984362602233887
 8271.0 2.700313091278076
 8281.0 2.6635491847991943
 8291.0 2.6533286571502686
 8301.0 2.666036605834961
 8311.0 2.7062714099884033
 8321.0 2.722371816635132
 8331.0 2.7020015716552734
 8341.0 2.5862629413604736
 8351.0 2.632263660430908
 8361.0 2.6429173946380615
 8371.0 2.6228220462799072
 8381.0 2.663613796234131
 8391.0 2.6744022369384766
 8401.0 2.757936954498291
 8411.0 2.602832555770874
 8421.0 2.7204055786132812
 8431.0 2.6156222820281982
 8441.0 2.6452980041503906
 8451.0 2.636876344680786
 8461.0 2.7834582328796387
 8471.0 2.5317740440368652
 8481.0 2.5950686931610107
 8491.0 2.6261584758758545
 8501.0 2.7719078063964844
 8511.0 2.7562949657440186
 8521.0 2.6646125316619873
 8531.0 2.6931827068328857
 8541.0 2.636193037033081
 8551.0 2.7604591846466064
 8561.0 2.743757724761963
 8571.0 2.808208465576172
 8581.0 2.672093152999878
 8591.0 2.801797389984131
 8601.0 2.8119876384735107
 8611.0 2.8166024684906006
 8621.0 2.8070502281188965
 8631.0 2.5653533935546875
 8641.0 2.7431793212890625
 8651.0 2.538804769515991
 8661.0 2.6837589740753174
 8671.0 2.7137279510498047
 8681.0 2.647916793823242
 8691.0 2.7874855995178223
 8701.0 2.720776319503784
 8711.0 2.814347505569458
 8721.0 2.7712314128875732
 8731.0 2.76469087600708
 8741.0 2.5983309745788574
 8751.0 2.6984498500823975
 8761.0 2.5141913890838623
 8771.0 2.5824968814849854
 8781.0 2.6441311836242676
 8791.0 2.606205463409424
 8801.0 2.7614388465881348
 8811.0 2.7034566402435303
 8821.0 2.6929993629455566
 8831.0 2.7925679683685303
 8841.0 2.72112774848938
 8851.0 2.8487110137939453
 8861.0 2.5662362575531006
 8871.0 2.627686023712158
 8881.0 2.8137924671173096
 8891.0 2.6950650215148926
 8901.0 2.5067391395568848
 8911.0 2.735881805419922
 8921.0 2.696249008178711
 8931.0 2.6980531215667725
 8941.0 2.5282256603240967
 8951.0 2.7103068828582764
 8961.0 2.756768226623535
 8971.0 2.583780288696289
 8981.0 2.607891082763672
 8991.0 2.758552074432373
 9001.0 2.8112754821777344
 9011.0 2.9532744884490967
 9021.0 2.406609058380127
 9031.0 2.682405471801758
 9041.0 2.6906180381774902
 9051.0 2.7128942012786865
 9061.0 2.597839117050171
 9071.0 2.870365619659424
 9081.0 2.6119487285614014
 9091.0 2.5297577381134033
 9101.0 2.69210147857666
 9111.0 2.446394443511963
 9121.0 2.5509285926818848
 9131.0 2.740715503692627
 9141.0 2.8183906078338623
 9151.0 2.8867104053497314
 9161.0 2.701094388961792
 9171.0 2.7598297595977783
 9181.0 2.7042622566223145
 9191.0 2.7551779747009277
 9201.0 2.6887521743774414
 9211.0 2.6018004417419434
 9221.0 2.8050949573516846
 9231.0 2.6476428508758545
 9241.0 2.829120635986328
 9251.0 2.7778759002685547
 9261.0 2.6092164516448975
 9271.0 2.6685237884521484
 9281.0 2.687040090560913
 9291.0 2.809844970703125
 9301.0 2.7070376873016357
 9311.0 2.76983642578125
 9321.0 2.7915871143341064
 9331.0 2.5403358936309814
 9341.0 2.600019693374634
 9351.0 2.6633212566375732
 9361.0 2.811879873275757
 9371.0 2.869603395462036
 9381.0 2.684530258178711
 9391.0 2.6232597827911377
 9401.0 2.625051975250244
 9411.0 2.8245651721954346
 9421.0 2.463408946990967
 9431.0 2.754518985748291
 9441.0 2.7032575607299805
 9451.0 2.668126344680786
 9461.0 2.788386583328247
 9471.0 2.78484845161438
 9481.0 2.7318227291107178
 9491.0 2.5999677181243896
 9501.0 2.5581612586975098
 9511.0 2.6776654720306396
 9521.0 2.7270634174346924
 9531.0 2.7454609870910645
 9541.0 2.7543997764587402
 9551.0 2.62326979637146
 9561.0 2.6064698696136475
 9571.0 2.8143563270568848
 9581.0 2.551534414291382
 9591.0 2.7405312061309814
 9601.0 2.647193670272827
 9611.0 2.691732406616211
 9621.0 2.8194329738616943
 9631.0 2.8108201026916504
 9641.0 2.7253243923187256
 9651.0 2.6795523166656494
 9661.0 2.6861608028411865
 9671.0 2.6911542415618896
 9681.0 2.583040714263916
 9691.0 2.6420180797576904
 9701.0 2.638763904571533
 9711.0 2.649914264678955
 9721.0 2.6332223415374756
 9731.0 2.5635833740234375
 9741.0 2.691934823989868
 9751.0 2.793231725692749
 9761.0 2.7659523487091064
 9771.0 2.6100375652313232
 9781.0 2.875047445297241
 9791.0 2.5576436519622803
 9801.0 2.7531821727752686
 9811.0 2.4994421005249023
 9821.0 2.7551426887512207
 9831.0 2.813037633895874
 9841.0 2.590914249420166
 9851.0 2.7337005138397217
 9861.0 2.6782987117767334
 9871.0 2.668964147567749
 9881.0 2.6949098110198975
 9891.0 2.768338441848755
 9901.0 2.534097909927368
 9911.0 2.633699417114258
 9921.0 2.6873254776000977
 9931.0 2.671377182006836
 9941.0 2.707716464996338
 9951.0 2.7516770362854004
 9961.0 2.814532518386841
 9971.0 2.6377153396606445
 9981.0 2.713794708251953
 9991.0 2.6822354793548584
 10001.0 2.7078545093536377
 10011.0 2.740351438522339
 10021.0 2.6294612884521484
 10031.0 2.5951294898986816
 10041.0 2.7574117183685303
 10051.0 2.73799467086792
 10061.0 2.6720638275146484
 10071.0 2.7150161266326904
 10081.0 2.7018392086029053
 10091.0 2.593841314315796
 10101.0 2.7002367973327637
 10111.0 2.7960052490234375
 10121.0 2.627709150314331
 10131.0 2.742176055908203
 10141.0 2.591378927230835
 10151.0 2.6297035217285156
 10161.0 2.8020846843719482
 10171.0 2.7485744953155518
 10181.0 2.5660619735717773
 10191.0 2.7895874977111816
 10201.0 2.7214221954345703
 10211.0 2.846055030822754
 10221.0 2.7486836910247803
 10231.0 2.7496795654296875
 10241.0 2.582609176635742
 10251.0 2.5828022956848145
 10261.0 2.7420175075531006
 10271.0 2.681931257247925
 10281.0 2.5551230907440186
 10291.0 2.6521027088165283
 10301.0 2.7855474948883057
 10311.0 2.6865270137786865
 10321.0 2.565096378326416
 10331.0 2.5941624641418457
 10341.0 2.7562010288238525
 10351.0 2.651885747909546
 10361.0 2.6469600200653076
 10371.0 2.539775848388672
 10381.0 2.6844308376312256
 10391.0 2.7150025367736816
 10401.0 2.558400869369507
 10411.0 2.6688878536224365
 10421.0 2.696683168411255
 10431.0 2.683657169342041
 10441.0 2.6866254806518555
 10451.0 2.6425492763519287
 10461.0 2.7440319061279297
 10471.0 2.6914737224578857
 10481.0 2.781773328781128
 10491.0 2.5706260204315186
 10501.0 2.746826648712158
 10511.0 2.7208621501922607
 10521.0 2.62827205657959
 10531.0 2.6567018032073975
 10541.0 2.7684268951416016
 10551.0 2.4880521297454834
 10561.0 2.600111484527588
 10571.0 2.7537338733673096
 10581.0 2.855062484741211
 10591.0 2.6489181518554688
 10601.0 2.564020872116089
 10611.0 2.6665923595428467
 10621.0 2.7375338077545166
 10631.0 2.746508836746216
 10641.0 2.659719467163086
 10651.0 2.673828601837158
 10661.0 2.69384503364563
 10671.0 2.580176830291748
 10681.0 2.682612180709839
 10691.0 2.668212413787842
 10701.0 2.587340831756592
 10711.0 2.7328438758850098
 10721.0 2.5949647426605225
 10731.0 2.7487146854400635
 10741.0 2.755413770675659
 10751.0 2.6279730796813965
 10761.0 2.7645225524902344
 10771.0 2.8192317485809326
 10781.0 2.576709508895874
 10791.0 2.7521650791168213
 10801.0 2.7012295722961426
 10811.0 2.6605708599090576
 10821.0 2.732128858566284
 10831.0 2.795071840286255
 10841.0 2.5874125957489014
 10851.0 2.6352293491363525
 10861.0 2.6352481842041016
 10871.0 2.6177279949188232
 10881.0 2.7699124813079834
 10891.0 2.810352087020874
 10901.0 2.73285174369812
 10911.0 2.6506993770599365
 10921.0 2.675464391708374
 10931.0 2.7123963832855225
 10941.0 2.654768228530884
 10951.0 2.636737108230591
 10961.0 2.798626184463501
 10971.0 2.6636531352996826
 10981.0 2.623872995376587
 10991.0 2.696230411529541
 11001.0 2.6754863262176514
 11011.0 2.548363208770752
 11021.0 2.7227275371551514
 11031.0 2.6531641483306885
 11041.0 2.999013900756836
 11051.0 2.6362195014953613
 11061.0 2.630925416946411
 11071.0 2.6141200065612793
 11081.0 2.6132798194885254
 11091.0 2.628103017807007
 11101.0 2.5337963104248047
 11111.0 2.6968460083007812
 11121.0 2.6971967220306396
 11131.0 2.755824327468872
 11141.0 2.6912591457366943
 11151.0 2.62849497795105
 11161.0 2.819829225540161
 11171.0 2.694902181625366
 11181.0 2.7035462856292725
 11191.0 2.740530490875244
 11201.0 2.6146886348724365
 11211.0 2.777566909790039
 11221.0 2.547071695327759
 11231.0 2.707575559616089
 11241.0 2.7097675800323486
 11251.0 2.7852590084075928
 11261.0 2.633551836013794
 11271.0 2.4815585613250732
 11281.0 2.7136330604553223
 11291.0 2.596215009689331
 11301.0 2.625406503677368
 11311.0 2.8018391132354736
 11321.0 2.6150946617126465
 11331.0 2.639787435531616
 11341.0 2.4742085933685303
 11351.0 2.69758677482605
 11361.0 2.572737455368042
 11371.0 2.626958131790161
 11381.0 2.6896493434906006
 11391.0 2.7436819076538086
 11401.0 2.6721699237823486
 11411.0 2.448853015899658
 11421.0 2.7479705810546875
 11431.0 2.690523624420166
 11441.0 2.736931562423706
 11451.0 2.8203999996185303
 11461.0 2.6780736446380615
 11471.0 2.519943952560425
 11481.0 2.522031307220459
 11491.0 2.545440435409546
 11501.0 2.57037615776062
 11511.0 2.6171798706054688
 11521.0 2.7581913471221924
 11531.0 2.884007215499878
 11541.0 2.5901432037353516
 11551.0 2.810091018676758
 11561.0 2.606269598007202
 11571.0 2.549119234085083
 11581.0 2.6982266902923584
 11591.0 2.78562068939209
 11601.0 2.699253559112549
 11611.0 2.8099727630615234
 11621.0 2.619906187057495
 11631.0 2.647669553756714
 11641.0 2.75584077835083
 11651.0 2.7055752277374268
 11661.0 2.949941396713257
 11671.0 2.598276138305664
 11681.0 2.7289092540740967
 11691.0 2.6709768772125244
 11701.0 2.6021010875701904
 11711.0 2.6251230239868164
 11721.0 2.889137029647827
 11731.0 2.7990646362304688
 11741.0 2.5541024208068848
 11751.0 2.584228277206421
 11761.0 2.8140082359313965
 11771.0 2.7524678707122803
 11781.0 2.655701160430908
 11791.0 2.805546998977661
 11801.0 2.5566413402557373
 11811.0 2.7098312377929688
 11821.0 2.75840163230896
 11831.0 2.6884148120880127
 11841.0 2.822244882583618
 11851.0 2.592862844467163
 11861.0 2.665743350982666
 11871.0 2.622249126434326
 11881.0 2.601649045944214
 11891.0 2.5445804595947266
 11901.0 2.7499523162841797
 11911.0 2.579237699508667
 11921.0 2.6853580474853516
 11931.0 2.691052198410034
 11941.0 2.5678048133850098
 11951.0 2.448253870010376
 11961.0 2.6575019359588623
 11971.0 2.634922504425049
 11981.0 2.6124043464660645
 11991.0 2.6037585735321045
 12001.0 2.599445104598999
 12011.0 2.7153713703155518
 12021.0 2.550502300262451
 12031.0 2.751915693283081
 12041.0 2.6241230964660645
 12051.0 2.6448726654052734
 12061.0 2.740158796310425
 12071.0 2.662041187286377
 12081.0 2.5586917400360107
 12091.0 2.7501163482666016
 12101.0 2.668492317199707
 12111.0 2.525585651397705
 12121.0 2.574702024459839
 12131.0 2.7331435680389404
 12141.0 2.7799594402313232
 12151.0 2.6807289123535156
 12161.0 2.532522678375244
 12171.0 2.653844118118286
 12181.0 2.6951563358306885
 12191.0 2.752990484237671
 12201.0 2.509009599685669
 12211.0 2.7641541957855225
 12221.0 2.6565020084381104
 12231.0 2.7476136684417725
 12241.0 2.685633420944214
 12251.0 2.7289083003997803
 12261.0 2.7432355880737305
 12271.0 2.6785295009613037
 12281.0 2.6553239822387695
 12291.0 2.5735530853271484
 12301.0 2.6651484966278076
 12311.0 2.7103545665740967
 12321.0 2.625303268432617
 12331.0 2.761042356491089
 12341.0 2.6562373638153076
 12351.0 2.6828205585479736
 12361.0 2.825561285018921
 12371.0 2.700568437576294
 12381.0 2.562115430831909
 12391.0 2.6279046535491943
 12401.0 2.7097272872924805
 12411.0 2.9203896522521973
 12421.0 2.7307517528533936
 12431.0 2.612816333770752
 12441.0 2.744499921798706
 12451.0 2.7138288021087646
 12461.0 2.4923157691955566
 12471.0 2.727914333343506
 12481.0 2.614739179611206
 12491.0 2.571735143661499
 12501.0 2.7439756393432617
 12511.0 2.812770366668701
 12521.0 2.8066813945770264
 12531.0 2.8071839809417725
 12541.0 2.5090858936309814
 12551.0 2.6373860836029053
 12561.0 2.648099184036255
 12571.0 2.715116262435913
 12581.0 2.7350339889526367
 12591.0 2.6169700622558594
 12601.0 2.5226755142211914
 12611.0 2.721010446548462
 12621.0 2.767400026321411
 12631.0 2.596778631210327
 12641.0 2.7648046016693115
 12651.0 2.6445443630218506
 12661.0 2.735626220703125
 12671.0 2.762892246246338
 12681.0 2.6354408264160156
 12691.0 2.7346696853637695
 12701.0 2.589360475540161
 12711.0 2.550226926803589
 12721.0 2.790266513824463
 12731.0 2.775435209274292
 12741.0 2.510930299758911
 12751.0 2.6612987518310547
 12761.0 2.7580947875976562
 12771.0 2.5997400283813477
 12781.0 2.702226400375366
 12791.0 2.6562812328338623
 12801.0 2.715477466583252
 12811.0 2.5819904804229736
 12821.0 2.725166082382202
 12831.0 2.7637107372283936
 12841.0 2.715245008468628
 12851.0 2.652233123779297
 12861.0 2.7118051052093506
 12871.0 2.8150179386138916
 12881.0 2.771620512008667
 12891.0 2.817002058029175
 12901.0 2.6769421100616455
 12911.0 2.6255087852478027
 12921.0 2.746413469314575
 12931.0 2.7613143920898438
 12941.0 2.782172203063965
 12951.0 2.6990113258361816
 12961.0 2.7392070293426514
 12971.0 2.710130214691162
 12981.0 2.7714011669158936
 12991.0 2.6247048377990723
 13001.0 2.722888708114624
 13011.0 2.8151206970214844
 13021.0 2.605415105819702
 13031.0 2.6379172801971436
 13041.0 2.720647096633911
 13051.0 2.6944384574890137
 13061.0 2.801830768585205
 13071.0 2.623303174972534
 13081.0 2.6243255138397217
 13091.0 2.7242791652679443
 13101.0 2.7591986656188965
 13111.0 2.672691822052002
 13121.0 2.722882032394409
 13131.0 2.676295042037964
 13141.0 2.6185402870178223
 13151.0 2.6472184658050537
 13161.0 2.5638186931610107
 13171.0 2.5858840942382812
 13181.0 2.654710531234741
 13191.0 2.756162643432617
 13201.0 2.7169389724731445
 13211.0 2.6883034706115723
 13221.0 2.836683988571167
 13231.0 2.574064016342163
 13241.0 2.8234012126922607
 13251.0 2.6812281608581543
 13261.0 2.6106789112091064
 13271.0 2.699733018875122
 13281.0 2.688788414001465
 13291.0 2.6554698944091797
 13301.0 2.626504898071289
 13311.0 2.8472602367401123
 13321.0 2.8198070526123047
 13331.0 2.6980748176574707
 13341.0 2.778406858444214
 13351.0 2.916538953781128
 13361.0 2.607084274291992
 13371.0 2.582810401916504
 13381.0 2.6611287593841553
 13391.0 2.7220799922943115
 13401.0 2.681914806365967
 13411.0 2.54101824760437
 13421.0 2.635131597518921
 13431.0 2.8121955394744873
 13441.0 2.5244224071502686
 13451.0 2.6593520641326904
 13461.0 2.778522253036499
 13471.0 2.6772255897521973
 13481.0 2.976616144180298
 13491.0 2.7481818199157715
 13501.0 2.810293674468994
 13511.0 2.717034101486206
 13521.0 2.8499042987823486
 13531.0 2.677650213241577
 13541.0 2.6459906101226807
 13551.0 2.701695203781128
 13561.0 2.718425750732422
 13571.0 2.766883611679077
 13581.0 2.6570069789886475
 13591.0 2.6063897609710693
 13601.0 2.6897335052490234
 13611.0 2.6348958015441895
 13621.0 2.72236704826355
 13631.0 2.6422455310821533
 13641.0 2.6237635612487793
 13651.0 2.6172382831573486
 13661.0 2.414501905441284
 13671.0 2.66558575630188
 13681.0 2.8575189113616943
 13691.0 2.662217617034912
 13701.0 2.6779322624206543
 13711.0 2.649676561355591
 13721.0 2.6472699642181396
 13731.0 2.8821816444396973
 13741.0 2.6108241081237793
 13751.0 2.630178928375244
 13761.0 2.8158795833587646
 13771.0 2.894721269607544
 13781.0 2.7174036502838135
 13791.0 2.6229608058929443
 13801.0 2.659627676010132
 13811.0 2.926027536392212
 13821.0 2.614380359649658
 13831.0 2.763983726501465
 13841.0 2.7272567749023438
 13851.0 2.5821142196655273
 13861.0 2.5323688983917236
 13871.0 2.7803795337677
 13881.0 2.7127323150634766
 13891.0 2.5426158905029297
 13901.0 2.6100234985351562
 13911.0 2.7913448810577393
 13921.0 2.6196370124816895
 13931.0 2.6835954189300537
 13941.0 2.697798252105713
 13951.0 2.79642653465271
 13961.0 2.721605062484741
 13971.0 2.7180721759796143
 13981.0 2.706785202026367
 13991.0 2.7924249172210693
 14001.0 2.660067319869995
 14011.0 2.6372902393341064
 14021.0 2.7082393169403076
 14031.0 2.6447665691375732
 14041.0 2.55537486076355
 14051.0 2.672940969467163
 14061.0 2.532506227493286
 14071.0 2.651887893676758
 14081.0 2.7814884185791016
 14091.0 2.818916082382202
 14101.0 2.7189242839813232
 14111.0 2.5056941509246826
 14121.0 2.6883530616760254
 14131.0 2.6137688159942627
 14141.0 2.6936092376708984
 14151.0 2.4917335510253906
 14161.0 2.7526071071624756
 14171.0 2.720966100692749
 14181.0 2.7019689083099365
 14191.0 2.758577346801758
 14201.0 2.6718204021453857
 14211.0 2.7336208820343018
 14221.0 2.68291974067688
 14231.0 2.734046697616577
 14241.0 2.4836201667785645
 14251.0 2.9236772060394287
 14261.0 2.649580478668213
 14271.0 2.7057290077209473
 14281.0 2.4030253887176514
 14291.0 2.5465891361236572
 14301.0 2.5810534954071045
 14311.0 2.746685743331909
 14321.0 2.7426393032073975
 14331.0 2.607414484024048
 14341.0 2.747129201889038
 14351.0 2.8181252479553223
 14361.0 2.6024606227874756
 14371.0 2.670729160308838
 14381.0 2.5948197841644287
 14391.0 2.7350847721099854
 14401.0 2.6790452003479004
 14411.0 2.579922914505005
 14421.0 2.669433355331421
 14431.0 2.601487159729004
 14441.0 2.6161763668060303
 14451.0 2.4341211318969727
 14461.0 2.6713948249816895
 14471.0 2.5618655681610107
 14481.0 2.7187020778656006
 14491.0 2.7430050373077393
 14501.0 2.6149933338165283
 14511.0 2.6741702556610107
 14521.0 2.726109266281128
 14531.0 2.5761711597442627
 14541.0 2.6922085285186768
 14551.0 2.6706690788269043
 14561.0 2.6031856536865234
 14571.0 2.771524429321289
 14581.0 2.709566831588745
 14591.0 2.6603944301605225
 14601.0 2.540956974029541
 14611.0 2.686004638671875
 14621.0 2.6843338012695312
 14631.0 2.6936264038085938
 14641.0 2.7177982330322266
 14651.0 2.7198643684387207
 14661.0 2.663059949874878
 14671.0 2.5178849697113037
 14681.0 2.74609637260437
 14691.0 2.668294668197632
 14701.0 2.9167449474334717
 14711.0 2.6700551509857178
 14721.0 2.8020524978637695
 14731.0 2.6917026042938232
 14741.0 2.831036329269409
 14751.0 2.643956422805786
 14761.0 2.8011491298675537
 14771.0 2.63887095451355
 14781.0 2.5544140338897705
 14791.0 2.6584603786468506
 14801.0 2.7363812923431396
 14811.0 2.5703561305999756
 14821.0 2.7120838165283203
 14831.0 2.706782102584839
 14841.0 2.751106023788452
 14851.0 2.7106993198394775
 14861.0 2.930781126022339
 14871.0 2.67301344871521
 14881.0 2.612609624862671
 14891.0 2.690112352371216
 14901.0 2.841461658477783
 14911.0 2.5445008277893066
 14921.0 2.5909359455108643
 14931.0 2.5796117782592773
 14941.0 2.6947860717773438
 14951.0 2.5835301876068115
 14961.0 2.5337865352630615
 14971.0 2.903130292892456
 14981.0 2.647285223007202
 14991.0 2.6046695709228516


==> result_figures/data_multi_target_isac/benchmark_gospa_ser_hwi.txt <==
29.71687889099121 0.000395351555198431
30.76237078942056 0.00042156249401159585
29.352514266967773 0.0003907421778421849
30.06435306152616 0.0004255468666087836
29.44702911376953 0.0004097656055819243
29.619557371147728 0.00044328122748993337
29.443788528442383 0.00039757811464369297
29.389272689819336 0.0004826952936127782
29.337934494018555 0.00043496093712747097
29.459936141967773 0.0005678905872628093
29.376625061035156 0.0005501952837221324
29.35443878173828 0.000864999950863421
29.450973510742188 0.001250429661013186
29.410703659057617 0.0025705858133733273
29.429649353027344 0.45278456807136536
29.453378677368164 0.45211443305015564


==> result_figures/data_multi_target_isac/benchmark_gospa_ser_ideal.txt <==
29.82039881717476 0.00011871093738591298
27.008228153824444 0.00011984374577878043
23.129820870085567 0.00012648437405005097
23.43680767082075 0.0001313671818934381
17.6585871299708 0.00012503906327765435
12.926471972686784 0.00013679686526302248
12.664776802062988 0.0001668359327595681
12.536123275756836 0.00028789060888811946
12.516568183898926 0.0004949609283357859
12.468084335327148 0.7096620202064514


==> result_figures/data_multi_target_isac/benchmark_pmd_ser_hwi.txt <==
0.7882418632507324 0.000395351555198431
0.8341335059392875 0.00042156249401159585
0.7771707475185394 0.0003907421778421849
0.8062522706112656 0.0004255468666087836
0.77625373005867 0.0004097656055819243
0.7839465515168502 0.00044328122748993337
0.7779091596603394 0.00039757811464369297
0.7777163535356522 0.0004826952936127782
0.7730857878923416 0.00043496093712747097
0.7775504142045975 0.0005678905872628093
0.7744327783584595 0.0005501952837221324
0.7779792547225952 0.000864999950863421
0.7814530432224274 0.001250429661013186
0.7797664701938629 0.0025705858133733273
0.778069868683815 0.45278456807136536
0.7770876884460449 0.45211443305015564


==> result_figures/data_multi_target_isac/benchmark_pmd_ser_ideal.txt <==
0.7779825380016044 0.00011871093738591298
0.668797352003998 0.00011984374577878043
0.5249589551351364 0.00012648437405005097
0.35913225618809697 0.00012503906327765435
0.23710089257712808 0.00013679686526302248
0.23147940635681152 0.0001668359327595681
0.22898119688034058 0.00028789060888811946
0.22901123762130737 0.0004949609283357859
0.22714346647262573 0.7095967531204224


==> result_figures/data_multi_target_isac/imp_comm_gospa_ser.txt <==
28.6720276843433 5.4023435950512066e-05
25.38865535949533 4.6953122364357114e-05
20.878717745936086 4.6367185859708115e-05
20.42653958314717 5.195312405703589e-05
18.729662818171015 5.441406028694473e-05
17.547343881407148 5.9023437643190846e-05
17.036568812105024 8.175781113095582e-05
16.753120611914714 0.00027453125221654773
16.870466965233835 0.4648754298686981


==> result_figures/data_multi_target_isac/imp_comm_pmd_ser.txt <==
0.7340349281055598 5.4023435950512066e-05
0.6173582316176696 5.152343510417268e-05
0.4613929846982504 4.6367185859708115e-05
0.4436885013255336 5.195312405703589e-05
0.3984758288101903 5.441406028694473e-05
0.36304542359821523 5.9023437643190846e-05
0.3473607812007704 8.175781113095582e-05
0.3407856900877153 0.00027453125221654773
0.34514848090582206 0.4648754298686981


==> result_figures/data_multi_target_isac/imp_sens_gospa_ser.txt <==
28.124216212297437 4.382812403491698e-05
22.08562522481272 4.6679684601258487e-05
25.337637680999812 4.285156319383532e-05
18.969609034386107 4.539062501862645e-05
14.98184306851558 4.394531060825102e-05
12.864949524938009 4.8828122089616954e-05
12.673262804140013 7.210937474155799e-05
12.542588630408826 0.0002200390590587631
12.562976821029189 0.32273855805397034


==> result_figures/data_multi_target_isac/imp_sens_pmd_ser.txt <==
0.7100284896377342 4.382812403491698e-05
0.5556401655807659 4.2304687667638063e-05
0.3957044086537166 4.539062501862645e-05
0.28793987277273314 4.394531060825102e-05
0.23668923059051172 4.8828122089616954e-05
0.2310411886750815 7.210937474155799e-05
0.22928338260466508 0.0002200390590587631
0.22973763998309205 0.32108089327812195


==> result_figures/data_roc/baseline_hwi_pfa_pmd.txt <==
 1.0 0.0
 0.9863130450248718 4.172325134277344e-07
 0.6546052098274231 0.0004468560218811035
 0.5622987747192383 0.0018649697303771973
 0.5214051604270935 0.0039830803871154785
 0.47249332070350647 0.008870303630828857
 0.41297996044158936 0.02034837007522583
 0.3441648781299591 0.04535430669784546
 0.27127695083618164 0.09365767240524292
 0.20003847777843475 0.17227894067764282
 0.1359710544347763 0.2802409529685974
 0.08439265191555023 0.4060747027397156
 0.04770909622311592 0.5359559953212738
 0.02439410611987114 0.6572850048542023
 0.010987947694957256 0.7623363584280014
 0.004082083236426115 0.846261665225029
 0.0010479186894372106 0.9074072167277336
 0.00014878845831844956 0.9488596320152283
 9.199286068906076e-06 0.9752244781702757
 3.9996896816774097e-07 0.9904112555086613


==> result_figures/data_roc/baseline_hwi_pfa_pos_error.txt <==
 1.0 9.191032409667969
 0.9863130450248718 9.191288948059082
 0.6546052098274231 9.211663246154785
 0.5622987747192383 9.246515274047852
 0.5214051604270935 9.316874504089355
 0.47249332070350647 9.443106651306152
 0.41297996044158936 9.64245319366455
 0.3441648781299591 9.901143074035645
 0.27127695083618164 10.126615524291992
 0.20003847777843475 10.139220237731934
 0.1359710544347763 9.764785766601562
 0.08439265191555023 8.865530014038086
 0.04770909622311592 7.468981742858887
 0.02439410611987114 5.752787113189697
 0.010987947694957256 3.9358112812042236
 0.004082083236426115 2.2732419967651367
 0.0010479186894372106 1.0387712717056274
 0.00014878845831844956 0.35227882862091064
 9.199286068906076e-06 0.12681074440479279
 3.9996896816774097e-07 0.08811597526073456


==> result_figures/data_roc/baseline_ideal_pfa_pmd.txt <==
 1.0 0.0
 0.9804719090461731 4.172325134277344e-07
 0.2972853183746338 0.002953052520751953
 0.09977145493030548 0.011916935443878174
 0.06313549727201462 0.023787856101989746
 0.037849463522434235 0.04370701313018799
 0.020904377102851868 0.07644510269165039
 0.010432790033519268 0.12712985277175903
 0.004716034047305584 0.19994109869003296
 0.001970247132703662 0.29434967041015625
 0.0007899387273937464 0.4036129117012024
 0.00030077664996497333 0.5136842727661133
 0.00010519183706492186 0.6132155954837799
 4.079683276358992e-05 0.7001415193080902
 1.2399037586874329e-05 0.7745805084705353
 2.799782805595896e-06 0.8374285846948624
 7.999379363354819e-07 0.8900138661265373
 0.0 0.9320571273565292
 0.0 0.9635823741555214
 0.0 0.9843607861548662


==> result_figures/data_roc/baseline_ideal_pfa_pos_error.txt <==
 1.0 0.9979884624481201
 0.9804719090461731 0.9984784722328186
 0.2972853183746338 0.9944974184036255
 0.09977145493030548 0.8997532725334167
 0.06313549727201462 0.854437530040741
 0.037849463522434235 0.7809396386146545
 0.020904377102851868 0.6749785542488098
 0.010432790033519268 0.5396883487701416
 0.004716034047305584 0.4001528322696686
 0.001970247132703662 0.28831589221954346
 0.0007899387273937464 0.20707130432128906
 0.00030077664996497333 0.15092317759990692
 0.00010519183706492186 0.1128992885351181
 4.079683276358992e-05 0.09016700834035873
 1.2399037586874329e-05 0.07409016042947769
 2.799782805595896e-06 0.06593794375658035
 7.999379363354819e-07 0.060244664549827576
 0.0 0.057096950709819794
 0.0 0.05521562695503235
 0.0 0.05389682576060295


==> result_figures/data_roc/baseline_learn_pfa_pmd.txt <==
 1.0 0.0
 0.9936624765396118 0.0
 0.6973775029182434 0.0004100203514099121
 0.28724291920661926 0.006942927837371826
 0.15401725471019745 0.017176508903503418
 0.10623935610055923 0.028352975845336914
 0.07379347085952759 0.04334819316864014
 0.04914098605513573 0.0637853741645813
 0.030781611800193787 0.09075742959976196
 0.018151791766285896 0.126109778881073
 0.00999082438647747 0.16988921165466309
 0.00527239078655839 0.22232526540756226
 0.002705790102481842 0.2825683355331421
 0.0013850925024598837 0.34885185956954956
 0.0007475420134142041 0.4181576371192932
 0.0003987690433859825 0.4867497682571411
 0.00021118360746186227 0.5520740449428558
 0.00011319121404085308 0.6127115488052368
 5.63956236874219e-05 0.668287456035614
 3.03976412396878e-05 0.7187521755695343


==> result_figures/data_roc/baseline_learn_pfa_pos_error.txt <==
 1.0 1.8358469009399414
 0.9936624765396118 1.8361135721206665
 0.6973775029182434 1.8588981628417969
 0.28724291920661926 1.791822910308838
 0.15401725471019745 1.6445658206939697
 0.10623935610055923 1.5382883548736572
 0.07379347085952759 1.4256324768066406
 0.04914098605513573 1.2943898439407349
 0.030781611800193787 1.1425576210021973
 0.018151791766285896 0.9744773507118225
 0.00999082438647747 0.8112107515335083
 0.00527239078655839 0.6646043658256531
 0.002705790102481842 0.5470646023750305
 0.0013850925024598837 0.4534685015678406
 0.0007475420134142041 0.38259145617485046
 0.0003987690433859825 0.32662233710289
 0.00021118360746186227 0.28063416481018066
 0.00011319121404085308 0.24361950159072876
 5.63956236874219e-05 0.21518193185329437
 3.03976412396878e-05 0.19231118261814117


==> result_figures/data_roc/impairment_pfa_pmd.txt <==
 1.0 0.0
 0.9929757714271545 0.0
 0.6863852143287659 0.00023382902145385742
 0.2701154053211212 0.003649473190307617
 0.14145256578922272 0.00877845287322998
 0.10045655816793442 0.014424383640289307
 0.07342823594808578 0.022098898887634277
 0.05275242030620575 0.03278172016143799
 0.036927491426467896 0.04737353324890137
 0.025159891694784164 0.0672997236251831
 0.016541771590709686 0.09350413084030151
 0.01037187222391367 0.12737900018692017
 0.006395261734724045 0.16950738430023193
 0.0037612372543662786 0.22076863050460815
 0.002185297664254904 0.2803754210472107
 0.0012171176495030522 0.34609705209732056
 0.0006776860100217164 0.4153416156768799
 0.00036921098944731057 0.4841068387031555
 0.0002053836069535464 0.5500931739807129
 0.00010189264867221937 0.6107759177684784


==> result_figures/data_roc/impairment_pfa_pos_error.txt <==
 1.0 1.0561399459838867
 0.9929757714271545 1.0562421083450317
 0.6863852143287659 1.0684282779693604
 0.2701154053211212 1.0359947681427002
 0.14145256578922272 0.9680143594741821
 0.10045655816793442 0.9307550191879272
 0.07342823594808578 0.8899533152580261
 0.05275242030620575 0.8417614102363586
 0.036927491426467896 0.7778103947639465
 0.025159891694784164 0.7046616077423096
 0.016541771590709686 0.6244956851005554
 0.01037187222391367 0.5349713563919067
 0.006395261734724045 0.44620421528816223
 0.0037612372543662786 0.3648797869682312
 0.002185297664254904 0.294481486082077
 0.0012171176495030522 0.23763124644756317
 0.0006776860100217164 0.19439320266246796
 0.00036921098944731057 0.16093304753303528
 0.0002053836069535464 0.13346152007579803
 0.00010189264867221937 0.1126350536942482


==> result_figures/data_sensing_perf_unseen/benchmark_gospa_mean_angle_hwi.txt <==
0.0 16.604388531673045
10.0 23.643107736974088
20.0 27.41768237652502
30.0 29.3302424639508
40.0 30.4436059255057
49.999996185302734 31.18326096860053
60.0 31.542334634071796
70.0 31.34456523011146
80.0 30.325318920919404


==> result_figures/data_sensing_perf_unseen/benchmark_gospa_mean_angle_ideal.txt <==
0.0 7.565227566771677
10.0 7.677893650450101
20.0 7.798873484013165
30.0 8.023624908446966
40.0 8.339894301933935
49.999996185302734 8.706630522749276
60.0 9.61679114132279
70.0 10.991111636791734
80.0 11.963094560627347


==> result_figures/data_sensing_perf_unseen/benchmark_pmd_mean_angle_hwi.txt <==
0.0 0.33474091432977215
10.0 0.5514677779437631
20.0 0.6937362923966578
30.0 0.7756706667933755
40.0 0.8214972808321548
49.999996185302734 0.8566225152724685
60.0 0.871954191167341
70.0 0.8617380586249982
80.0 0.8100352244967295


==> result_figures/data_sensing_perf_unseen/benchmark_pmd_mean_angle_ideal.txt <==
0.0 0.12273738242722065
10.0 0.12470923672847423
20.0 0.1274458380808159
30.0 0.13191299064169837
40.0 0.13822650871923925
49.999996185302734 0.1451785534126503
60.0 0.16373701512526806
70.0 0.19376757881837614
80.0 0.2141280474483278


==> result_figures/data_sensing_perf_unseen/benchmark_pos_err_angle_hwi.txt <==
0.0 0.9374985514333563
10.0 1.5721413444833028
20.0 2.5574435937753632
30.0 3.7519954039710037
40.0 5.175314812510029
49.999996185302734 6.771584006803034
60.0 8.641032455040836
70.0 9.4291019888613
80.0 8.530669516882433


==> result_figures/data_sensing_perf_unseen/benchmark_pos_err_angle_ideal.txt <==
0.0 0.5066383025272383
10.0 0.5155599369705083
20.0 0.5158905734670797
30.0 0.5287528650393961
40.0 0.5521560656147139
49.999996185302734 0.5883442069511284
60.0 0.6433547715142081
70.0 0.7508077052980844
80.0 1.0264866970595627


==> result_figures/data_sensing_perf_unseen/imp_gospa_mean_angle_weight_0.5.txt <==
0.0 7.653163906562967
10.0 7.674872654971754
20.0 8.407980151182498
30.0 10.045678812373055
40.0 12.113924800081065
49.999996185302734 13.792795569686623
60.0 14.869060392462611
70.0 15.475169081612236
80.0 14.3378743646226


==> result_figures/data_sensing_perf_unseen/imp_gospa_mean_angle_weight_0.txt <==
0.0 7.635713642596534
10.0 8.279327257362175
20.0 10.780101412354783
30.0 13.772218107801573
40.0 16.17670547921011
49.999996185302734 17.3672470311239
60.0 17.278240268379168
70.0 15.87194483433959
80.0 13.941038033749805


==> result_figures/data_sensing_perf_unseen/imp_gospa_mean_angle_weight_1.txt <==
0.0 7.663556124029289
10.0 7.637076128249663
20.0 7.745555912774151
30.0 7.965354690312363
40.0 8.310353239389423
49.999996185302734 8.755276999826478
60.0 9.617447085040919
70.0 11.03010978401636
80.0 12.258814121558643


==> result_figures/data_sensing_perf_unseen/imp_pmd_mean_angle_weight_0.5.txt <==
0.0 0.12448569631404094
10.0 0.12493775580941735
20.0 0.1408834996552768
30.0 0.17705386354430286
40.0 0.22403310713568358
49.999996185302734 0.2640789759623545
60.0 0.29039715957710555
70.0 0.3036466456589447
80.0 0.2711105745552158


==> result_figures/data_sensing_perf_unseen/imp_pmd_mean_angle_weight_0.txt <==
0.0 0.1241230759234383
10.0 0.13764295834384277
20.0 0.19209540640510092
30.0 0.2619270307206635
40.0 0.3226448214777662
49.999996185302734 0.35448445409715823
60.0 0.35279577370344584
70.0 0.31269537368196365
80.0 0.25578413158364477


==> result_figures/data_sensing_perf_unseen/imp_pmd_mean_angle_weight_1.txt <==
0.0 0.12468906520153156
10.0 0.12411344390979051
20.0 0.12643269829753168
30.0 0.13094793166433594
40.0 0.13758250716056308
49.999996185302734 0.1467286010881056
60.0 0.1646539483738345
70.0 0.19485285224680682
80.0 0.22100246268881518


==> result_figures/data_sensing_perf_unseen/imp_pos_err_angle_weight_0.5.txt <==
0.0 0.5053749200208022
10.0 0.5112364440068538
20.0 0.522662480547245
30.0 0.5487188135791583
40.0 0.6039968364978086
49.999996185302734 0.6790135082691077
60.0 0.7690745119542451
70.0 0.9118183161081295
80.0 1.1488458576784322


==> result_figures/data_sensing_perf_unseen/imp_pos_err_angle_weight_0.txt <==
0.0 0.5059031387071371
10.0 0.5264779611448257
20.0 0.6247570474980111
30.0 0.7902592127646666
40.0 0.9619430320334146
49.999996185302734 1.0802202757643973
60.0 1.070954769461935
70.0 1.125403508638812
80.0 1.7203283135929086


==> result_figures/data_sensing_perf_unseen/imp_pos_err_angle_weight_1.txt <==
0.0 0.5057876485996639
10.0 0.5107967782036598
20.0 0.520737831975665
30.0 0.52867355565188
40.0 0.5556795681614244
49.999996185302734 0.5789381189130872
60.0 0.6445312763987975
70.0 0.7493440549477463
80.0 1.0320495444612925


==> result_figures/data_sensing_perf_vs_target/benchmark_target_gospa_hwi.txt <==
1 0.4822400497983228
2 16.650323187682943
3 22.383689869380017
4 26.38821622296617
5 29.324812823290653


==> result_figures/data_sensing_perf_vs_target/benchmark_target_gospa_ideal.txt <==
1 0.3423558868122792
2 4.189833782993798
3 7.5172460948851185
4 10.239541834191566
5 12.33013988071574


==> result_figures/data_sensing_perf_vs_target/benchmark_target_pmd_hwi.txt <==
1 0.02324134111404419
2 0.8063300565401705
3 0.8374300886117246
4 0.8108555922476288
5 0.7766897175120593


==> result_figures/data_sensing_perf_vs_target/benchmark_target_pmd_ideal.txt <==
 1 0.015480875968933105
 2 0.1633259378315246
 3 0.20820619104721705
 4 0.22337629972950512
 5 0.22475817224425176


==> result_figures/data_sensing_perf_vs_target/dictionary_target_gospa.txt <==
1 0.36592820286750793
2 7.584393501281738
3 12.440813064575195
4 21.295318603515625
5 26.263124465942383


==> result_figures/data_sensing_perf_vs_target/dictionary_target_pmd.txt <==
1 0.017652809619903564
2 0.31545692682266235
3 0.3820192217826843
4 0.5887638926506042
5 0.6522155106067657


==> result_figures/data_sensing_perf_vs_target/impairment_target_gospa.txt <==
1 0.33023018490457107
2 4.327074441343622
3 7.4226499116907005
4 10.264550152225882
5 12.496175899047723


==> result_figures/data_sensing_perf_vs_target/impairment_target_pmd.txt <==
1 0.014498293399810791
2 0.17008506948489777
3 0.20672056839256792
4 0.22469795605163934
5 0.2281656933994357

